Diagrammatic Reasoning beyond Clifford+T Quantum Mechanics

The ZX-Calculus is a graphical language for quantum mechanics. An axiomatisation has recently been proven to be complete for an approximatively universal fragment of quantum mechanics, the so-called Clifford+T fragment. We focus here on the expressive power of this axiomatisation beyond Clifford+T Quantum mechanics. We consider the full pure qubit quantum mechanics, and mainly prove two results: (i) First, the axiomatisation for Clifford+T quantum mechanics is also complete for all equations involving some kind of linear diagrams. The linearity of the diagrams reflects the phase group structure, an essential feature of the ZX-calculus. In particular all the axioms of the ZX-calculus are involving linear diagrams. (ii) We also show that the axiomatisation for Clifford+T is not complete in general but can be completed by adding a single (non linear) axiom, providing a simpler axiomatisation of the ZX-calculus for pure quantum mechanics than the one recently introduced by Ng&Wang.

==> figures/1-over-sqrt2-ZW-to-ZX/1-over-sqrt2-ZW-to-ZX_00.tikz <==
\begin{tikzpicture}
	\begin{pgfonlayer}{nodelayer}
		\node [style=dot] (0)  at (-0.125, 0.25) {};
		\node [style=none] (1)  at (0.125, -0.25) {$\frac{1}{\sqrt{2}}$};
		\node [style=white dot] (2)  at (-0.125, -0.25) {};
	\end{pgfonlayer}
	\begin{pgfonlayer}{edgelayer}
		\draw [style=none] (0) to (2);
		\draw [in=135, out=45, loop] (0) to ();
	\end{pgfonlayer}
\end{tikzpicture}

==> figures/1-over-sqrt2-ZW-to-ZX/1-over-sqrt2-ZW-to-ZX_01.tikz <==
\begin{tikzpicture}
	\begin{pgfonlayer}{nodelayer}
		\node [style=rn] (4)  at (0.375, 0.75) {};
		\node [style=gn] (5)  at (0.375, 0.25) {};
		\node [style=rn] (6)  at (-0.125, 0.75) {$\pi$};
		\node [style=gn] (7)  at (-0.125, 0.25) {};
		\node [style=rn] (8)  at (-0.375, -0.25) {};
		\node [style=rn] (9)  at (0.125, -0.25) {};
		\node [style=gn] (10)  at (-0.875, -0.25) {};
		\node [style=gn] (11)  at (-0.625, -0.75) {};
		\node [style=gn, inner sep=-0.5pt] (12)  at (0.375, -0.75) {$\frac{-\pi}{4}$};
		\node [style=gn] (13)  at (0.625, -0.25) {$\frac{\pi}{4}$};
		\node [style=rn] (14)  at (0.875, 0.75) {};
		\node [style=gn] (15)  at (0.875, 0.25) {};
		\node [style=rn] (16)  at (-0.625, 0.75) {};
		\node [style=gn] (17)  at (-0.625, 0.25) {};
	\end{pgfonlayer}
	\begin{pgfonlayer}{edgelayer}
		\draw [bend right=45, looseness=1.00] (4) to (5);
		\draw (4) to (5);
		\draw [bend right=45, looseness=1.00] (5) to (4);
		\draw (6) to (7);
		\draw (7) to (11);
		\draw (7) to (12);
		\draw (10) to (8);
		\draw (13) to (9);
		\draw [bend right=45, looseness=1.00] (14) to (15);
		\draw (14) to (15);
		\draw [bend right=45, looseness=1.00] (15) to (14);
		\draw [bend right=45, looseness=1.00] (16) to (17);
		\draw (16) to (17);
		\draw [bend right=45, looseness=1.00] (17) to (16);
	\end{pgfonlayer}
\end{tikzpicture}

==> figures/1-over-sqrt2-ZW-to-ZX/1-over-sqrt2-ZW-to-ZX_02.tikz <==
\begin{tikzpicture}
	\begin{pgfonlayer}{nodelayer}
		\node [style=gn, inner sep=-0.5pt] (19)  at (-0.25, -0.5) {$\frac{-\pi}{4}$};
		\node [style=gn] (20)  at (-0.25, 0.5) {$\frac{\pi}{4}$};
		\node [style=rn] (21)  at (-0.25, -0.0) {$\pi$};
		\node [style=gn] (22)  at (0.25, -0.75) {};
		\node [style=rn] (23)  at (0.25, 0.75) {};
		\node [style=rn] (24)  at (0.25, -0.25) {};
		\node [style=gn] (25)  at (0.25, 0.25) {};
	\end{pgfonlayer}
	\begin{pgfonlayer}{edgelayer}
		\draw (20) to (21);
		\draw (21) to (19);
		\draw [bend right=45, looseness=1.00] (22) to (24);
		\draw [bend right=45, looseness=1.00] (23) to (25);
		\draw (23) to (25);
		\draw [bend right=45, looseness=1.00] (24) to (22);
		\draw (24) to (22);
		\draw [bend right=45, looseness=1.00] (25) to (23);
	\end{pgfonlayer}
\end{tikzpicture}

==> figures/1-over-sqrt2-ZW-to-ZX/1-over-sqrt2-ZW-to-ZX_03.tikz <==
\begin{tikzpicture}
	\begin{pgfonlayer}{nodelayer}
		\node [style=gn, inner sep=-0.5pt] (27)  at (-0.25, -0.25) {$\frac{-\pi}{4}$};
		\node [style=rn] (28)  at (-0.25, 0.25) {$\pi$};
		\node [style=gn] (29)  at (-0.75, -0.0) {$\frac{\pi}{2}$};
		\node [style=gn] (30)  at (0.25, -0.75) {};
		\node [style=rn] (31)  at (0.25, 0.75) {};
		\node [style=rn] (32)  at (0.25, -0.25) {};
		\node [style=gn] (33)  at (0.25, 0.25) {};
		\node [style=gn] (34)  at (0.75, -0.25) {};
		\node [style=rn] (35)  at (0.75, 0.25) {};
	\end{pgfonlayer}
	\begin{pgfonlayer}{edgelayer}
		\draw (28) to (27);
		\draw [bend right=45, looseness=1.00] (30) to (32);
		\draw [bend right=45, looseness=1.00] (31) to (33);
		\draw (31) to (33);
		\draw [bend right=45, looseness=1.00] (32) to (30);
		\draw (32) to (30);
		\draw [bend right=45, looseness=1.00] (33) to (31);
		\draw [bend right=45, looseness=1.00] (34) to (35);
		\draw [bend right=45, looseness=1.00] (35) to (34);
		\draw (35) to (34);
	\end{pgfonlayer}
\end{tikzpicture}

==> figures/1-over-sqrt2-ZW-to-ZX/1-over-sqrt2-ZW-to-ZX_04.tikz <==
\begin{tikzpicture}
	\begin{pgfonlayer}{nodelayer}
		\node [style=rn] (36)  at (0.25, -0.25) {};
		\node [style=gn] (37)  at (0.25, 0.25) {};
		\node [style=gn] (38)  at (0.25, -0.75) {};
		\node [style=rn] (39)  at (0.75, 0.25) {};
		\node [style=gn] (40)  at (0.75, -0.25) {};
		\node [style=rn] (41)  at (-0.25, 0.25) {$\pi$};
		\node [style=rn] (42)  at (0.25, 0.75) {};
		\node [style=gn, inner sep=-0.5pt] (44)  at (-0.25, -0.25) {$\frac{-\pi}{4}$};
		\node [style=gn] (45)  at (-0.75, -0.25) {$\frac{\pi}{4}$};
		\node [style=rn] (46)  at (-0.75, 0.25) {$\pi$};
	\end{pgfonlayer}
	\begin{pgfonlayer}{edgelayer}
		\draw [bend right=45, looseness=1.00] (36) to (38);
		\draw (36) to (38);
		\draw [bend right=45, looseness=1.00] (37) to (42);
		\draw [bend right=45, looseness=1.00] (38) to (36);
		\draw [bend right=45, looseness=1.00] (39) to (40);
		\draw (39) to (40);
		\draw [bend right=45, looseness=1.00] (40) to (39);
		\draw (41) to (44);
		\draw [bend right=45, looseness=1.00] (42) to (37);
		\draw (42) to (37);
		\draw (45) to (46);
	\end{pgfonlayer}
\end{tikzpicture}

==> figures/1-over-sqrt2-ZW-to-ZX/1-over-sqrt2-ZW-to-ZX_05.tikz <==
\begin{tikzpicture}
	\begin{pgfonlayer}{nodelayer}
		\node [style=gn] (47)  at (0.0, -0.25) {};
		\node [style=rn] (48)  at (0.0, 0.25) {};
	\end{pgfonlayer}
	\begin{pgfonlayer}{edgelayer}
		\draw [bend right=45, looseness=1.00] (47) to (48);
		\draw [bend right=45, looseness=1.00] (48) to (47);
		\draw (48) to (47);
	\end{pgfonlayer}
\end{tikzpicture}

==> figures/2-gn-alpha.tikz <==
\begin{tikzpicture}
	\begin{pgfonlayer}{nodelayer}
		\node [style=gn, minimum width=1.1em] (0) at (0, -0.25) {$\alpha$};
		\node [style=rn, minimum width=1.1em] (1) at (0, 0.25) {$\pi$};
	\end{pgfonlayer}
	\begin{pgfonlayer}{edgelayer}
		\draw (0) to (1);
	\end{pgfonlayer}
\end{tikzpicture}

==> figures/S1-on-n-alpha-plus-c-arxiv/S1-on-n-alpha-plus-c-arxiv_00.tikz <==
\begin{tikzpicture}
	\begin{pgfonlayer}{nodelayer}
		\node [style=gn] (0)  at (0.0, -0.0) {$n\alpha{+}c$};
		\node [style=none] (1)  at (0.5, 0.75) {};
		\node [style=none] (2)  at (-0.5, -0.75) {};
		\node [style=none] (3)  at (-0.5, 0.75) {};
		\node [style=none] (4)  at (0.5, -0.75) {};
		\node [style=none] (5)  at (0.0, -0.75) {$~\cdots~$};
		\node [style=none] (6)  at (0.0, 0.5) {$~\cdots~$};
	\end{pgfonlayer}
	\begin{pgfonlayer}{edgelayer}
		\draw [style=none, in=90, out=-90, looseness=1.00] (1.center) to (2.center);
		\draw [style=none, in=90, out=-90, looseness=1.00] (3.center) to (4.center);
	\end{pgfonlayer}
\end{tikzpicture}

==> figures/S1-on-n-alpha-plus-c-arxiv/S1-on-n-alpha-plus-c-arxiv_01.tikz <==
\begin{tikzpicture}
	\begin{pgfonlayer}{nodelayer}
		\node [style=none] (7)  at (0.0, 0.75) {};
		\node [style=gn] (8)  at (-0.5, -0.0) {$c$};
		\node [style=none] (9)  at (-1.0, -0.75) {};
		\node [style=none] (10)  at (-0.5, -0.75) {$~\cdots~$};
		\node [style=none] (11)  at (0.0, -0.75) {};
		\node [style=none] (12)  at (-0.5, 0.5) {$~\cdots~$};
		\node [style=none] (13)  at (-1.0, 0.75) {};
		\node [style=gn] (15)  at (0.5, 0.5) {$\pm\alpha$};
		\node [style=gn] (16)  at (0.5, -0.5) {$\pm\alpha$};
		\node [style=none] (17)  at (0.75, 0.75) {};
		\node [style=none] (18)  at (0.75, -0.75) {};
		\node [style=none, yshift=2pt] (19)  at (0.5, -0.0) {$\vdots$};
		\node [style=none, xshift=3.5pt] (20)  at (1.0, -0.0) {$|n|$};
	\end{pgfonlayer}
	\begin{pgfonlayer}{edgelayer}
		\draw [style=none, in=90, out=-90, looseness=1.00] (7.center) to (9.center);
		\draw [style=none, bend left=15, looseness=1.00] (8) to (16);
		\draw [style=none, in=90, out=-90, looseness=1.00] (13.center) to (11.center);
		\draw [style=none, bend left=15, looseness=1.00] (15) to (8);
		\draw [style=none, decorate, decoration={brace, amplitude=5pt}] (17.center) to (18.center);
	\end{pgfonlayer}
\end{tikzpicture}

==> figures/S1-on-n-alpha-plus-c/S1-on-n-alpha-plus-c_00.tikz <==
\begin{tikzpicture}
	\begin{pgfonlayer}{nodelayer}
		\node [style=gn] (0)  at (0.0, -0.0) {$n\alpha{+}c$};
		\node [style=none] (1)  at (0.5, 0.75) {};
		\node [style=none] (2)  at (-0.5, -0.75) {};
		\node [style=none] (3)  at (-0.5, 0.75) {};
		\node [style=none] (4)  at (0.5, -0.75) {};
		\node [style=none] (5)  at (0.0, -0.75) {$~\cdots~$};
		\node [style=none] (6)  at (0.0, 0.5) {$~\cdots~$};
	\end{pgfonlayer}
	\begin{pgfonlayer}{edgelayer}
		\draw [style=none, in=90, out=-90, looseness=1.00] (1.center) to (2.center);
		\draw [style=none, in=90, out=-90, looseness=1.00] (3.center) to (4.center);
	\end{pgfonlayer}
\end{tikzpicture}

==> figures/S1-on-n-alpha-plus-c/S1-on-n-alpha-plus-c_01.tikz <==
\begin{tikzpicture}
	\begin{pgfonlayer}{nodelayer}
		\node [style=none] (7)  at (0.125, 0.75) {};
		\node [style=gn] (8)  at (-0.375, -0.0) {$c$};
		\node [style=none] (9)  at (-0.875, -0.75) {};
		\node [style=none] (10)  at (-0.375, -0.75) {$~\cdots~$};
		\node [style=none] (11)  at (0.125, -0.75) {};
		\node [style=none] (12)  at (-0.375, 0.5) {$~\cdots~$};
		\node [style=none] (13)  at (-0.875, 0.75) {};
		\node [style=gn] (15)  at (0.375, 0.5) {$\pm\alpha$};
		\node [style=gn] (16)  at (0.375, -0.5) {$\pm\alpha$};
		\node [style=none] (17)  at (0.625, 0.75) {};
		\node [style=none] (18)  at (0.625, -0.75) {};
		\node [style=none, yshift=2pt] (19)  at (0.375, -0.0) {$\vdots$};
		\node [style=none, xshift=3.5pt] (20)  at (0.875, -0.0) {$|n|$};
	\end{pgfonlayer}
	\begin{pgfonlayer}{edgelayer}
		\draw [style=none, in=90, out=-90, looseness=1.00] (7.center) to (9.center);
		\draw [style=none, bend left=15, looseness=1.00] (8) to (16);
		\draw [style=none, in=90, out=-90, looseness=1.00] (13.center) to (11.center);
		\draw [style=none, bend left=15, looseness=1.00] (15) to (8);
		\draw [decoration={brace, amplitude=5pt}, decorate, style=none] (17.center) to (18.center);
	\end{pgfonlayer}
\end{tikzpicture}

==> figures/W-2-1.tikz <==
\begin{tikzpicture}
	\begin{pgfonlayer}{nodelayer}
		\node [style=dot] (0) at (0, -0) {};
		\node [style=none] (1) at (0, -0.5) {};
		\node [style=none] (2) at (-0.25, 0.5000001) {};
		\node [style=none] (3) at (0.25, 0.5000001) {};
	\end{pgfonlayer}
	\begin{pgfonlayer}{edgelayer}
		\draw (0) to (2.center);
		\draw (3.center) to (0);
		\draw (0) to (1.center);
	\end{pgfonlayer}
\end{tikzpicture}

==> figures/Z-1-1.tikz <==
\begin{tikzpicture}
	\begin{pgfonlayer}{nodelayer}
		\node [style={white dot}] (0) at (0, -0) {};
		\node [style=none] (1) at (0, 0.5) {};
		\node [style=none] (2) at (0, -0.5) {};
	\end{pgfonlayer}
	\begin{pgfonlayer}{edgelayer}
		\draw (1.center) to (2.center);
	\end{pgfonlayer}
\end{tikzpicture}

==> figures/ZW-white-dot-to-ZX-generalised-proof/ZW-white-dot-to-ZX-generalised-proof_00.tikz <==
\begin{tikzpicture}
	\begin{pgfonlayer}{nodelayer}
		\node [style=none] (9)  at (-0.125, 1.0) {};
		\node [style=gn] (10)  at (-1.625, 0.5) {$\gamma$};
		\node [style=none] (19)  at (1.375, 0.25) {$)$};
		\node [style=gn] (21)  at (1.125, 0.25) {};
		\node [style=none] (24)  at (-0.625, -0.75) {$~\cdots~$};
		\node [style=gn] (25)  at (1.125, -0.75) {};
		\node [style=none] (26)  at (-1.125, 1.0) {};
		\node [style=rn] (29)  at (1.625, -0.25) {};
		\node [style=rn] (38)  at (-0.125, -0.0) {};
		\node [style=gn] (39)  at (-1.625, -0.5) {-$\gamma$};
		\node [style=none] (42)  at (-0.125, -1.0) {};
		\node [style=none] (47)  at (-0.625, 0.75) {$~\cdots~$};
		\node [style=none] (48)  at (0.875, 0.25) {$($};
		\node [style=gn] (49)  at (0.375, -0.5) {-$\beta$};
		\node [style=rn] (50)  at (-1.125, -0.0) {$\pi$};
		\node [style=gn] (53)  at (-0.625, -0.0) {};
		\node [style=rn] (56)  at (1.125, -0.25) {};
		\node [style=none, anchor=west] (60)  at (1.375, 0.5) {\scriptsize $\otimes n$};
		\node [style=gn] (64)  at (0.375, 0.5) {$\beta$};
		\node [style=none] (65)  at (-1.125, -1.0) {};
		\node [style=gn] (69)  at (1.625, -0.75) {};
	\end{pgfonlayer}
	\begin{pgfonlayer}{edgelayer}
		\draw [style=none, in=90, out=-90, looseness=1.25] (9.center) to (65.center);
		\draw (10) to (50);
		\draw [bend right=45, looseness=1.00] (25) to (56);
		\draw [style=none, in=90, out=-90, looseness=1.25] (26.center) to (42.center);
		\draw [bend right=45, looseness=1.00] (29) to (69);
		\draw (29) to (69);
		\draw [style=none] (38) to (53);
		\draw (38) to (49);
		\draw (50) to (39);
		\draw (50) to (53);
		\draw [bend right=45, looseness=1.00] (56) to (25);
		\draw (56) to (25);
		\draw (64) to (38);
		\draw [bend right=45, looseness=1.00] (69) to (29);
	\end{pgfonlayer}
\end{tikzpicture}

==> figures/ZW-white-dot-to-ZX-generalised-proof/ZW-white-dot-to-ZX-generalised-proof_01.tikz <==
\begin{tikzpicture}
	\begin{pgfonlayer}{nodelayer}
		\node [style=rn] (0)  at (1.375, -0.25) {};
		\node [style=gn] (1)  at (1.375, -0.75) {};
		\node [style=gn] (2)  at (-1.625, -0.75) {-$\gamma$};
		\node [style=gn, inner sep=-0.5pt] (5)  at (-1.625, 0.75) {$\frac{-\pi}{3}$};
		\node [style=rn] (6)  at (0.125, -0.25) {};
		\node [style=none] (11)  at (-0.125, 1.0) {};
		\node [style=none] (15)  at (1.625, 0.25) {$)$};
		\node [style=rn] (16)  at (-1.375, 0.25) {$\pi$};
		\node [style=gn] (20)  at (-1.875, 0.25) {$\frac{\pi}{3}$};
		\node [style=gn] (27)  at (0.625, 0.25) {$\frac{\pi}{3}$};
		\node [style=gn] (28)  at (0.375, -0.75) {-$\beta$};
		\node [style=gn] (30)  at (0.625, -0.25) {$\beta$};
		\node [style=none] (32)  at (1.125, 0.25) {$($};
		\node [style=rn] (33)  at (0.125, 0.25) {};
		\node [style=rn] (35)  at (-1.375, -0.25) {$\pi$};
		\node [style=none] (43)  at (-0.125, -1.0) {};
		\node [style=none] (44)  at (-0.625, 0.75) {$~\cdots~$};
		\node [style=rn] (51)  at (1.875, -0.25) {};
		\node [style=gn, inner sep=-0.5pt] (55)  at (0.375, 0.75) {$\frac{-\pi}{3}$};
		\node [style=none] (57)  at (-1.125, 1.0) {};
		\node [style=none] (59)  at (-0.625, -0.75) {$~\cdots~$};
		\node [style=none] (61)  at (-1.125, -1.0) {};
		\node [style=gn] (62)  at (1.375, 0.25) {};
		\node [style=none, anchor=west] (63)  at (1.625, 0.5) {\scriptsize $\otimes n$};
		\node [style=gn] (66)  at (-1.875, -0.25) {$\gamma$};
		\node [style=gn] (67)  at (1.875, -0.75) {};
		\node [style=gn] (68)  at (-0.625, -0.0) {};
	\end{pgfonlayer}
	\begin{pgfonlayer}{edgelayer}
		\draw [bend right=45, looseness=1.00] (0) to (1);
		\draw (0) to (1);
		\draw [bend right=45, looseness=1.00] (1) to (0);
		\draw (5) to (16);
		\draw [style=none] (6) to (68);
		\draw (6) to (28);
		\draw [style=none, in=90, out=-90, looseness=1.25] (11.center) to (61.center);
		\draw (16) to (68);
		\draw (20) to (16);
		\draw (27) to (33);
		\draw (30) to (6);
		\draw (33) to (68);
		\draw (35) to (2);
		\draw (35) to (68);
		\draw [bend right=45, looseness=1.00] (51) to (67);
		\draw (51) to (67);
		\draw (55) to (33);
		\draw [style=none, in=90, out=-90, looseness=1.25] (57.center) to (43.center);
		\draw (66) to (35);
		\draw [bend right=45, looseness=1.00] (67) to (51);
	\end{pgfonlayer}
\end{tikzpicture}

==> figures/ZW-white-dot-to-ZX-generalised-proof/ZW-white-dot-to-ZX-generalised-proof_02.tikz <==
\begin{tikzpicture}
	\begin{pgfonlayer}{nodelayer}
		\node [style=rn] (3)  at (1.125, -0.25) {};
		\node [style=none] (4)  at (-1.125, -1.0) {};
		\node [style=none, anchor=west] (7)  at (1.375, 0.5) {\scriptsize $\otimes (n{+}1)$};
		\node [style=gn] (8)  at (-0.625, -0.0) {};
		\node [style=gn] (12)  at (0.375, 0.5) {$\beta'$};
		\node [style=gn] (13)  at (0.375, -0.5) {-$\beta'$};
		\node [style=gn] (14)  at (1.125, 0.25) {};
		\node [style=none] (17)  at (-0.625, 0.75) {$~\cdots~$};
		\node [style=none] (18)  at (0.875, 0.25) {$($};
		\node [style=none] (22)  at (1.375, 0.25) {$)$};
		\node [style=rn] (23)  at (1.625, -0.25) {};
		\node [style=rn] (31)  at (-0.125, -0.0) {};
		\node [style=gn] (36)  at (-1.625, 0.5) {$\gamma'$};
		\node [style=none] (37)  at (-0.625, -0.75) {$~\cdots~$};
		\node [style=none] (40)  at (-0.125, -1.0) {};
		\node [style=gn] (41)  at (-1.625, -0.5) {-$\gamma'$};
		\node [style=gn] (45)  at (1.125, -0.75) {};
		\node [style=none] (46)  at (-1.125, 1.0) {};
		\node [style=rn] (52)  at (-1.125, -0.0) {$\pi$};
		\node [style=none] (58)  at (-0.125, 1.0) {};
		\node [style=gn] (70)  at (1.625, -0.75) {};
	\end{pgfonlayer}
	\begin{pgfonlayer}{edgelayer}
		\draw [bend right=45, looseness=1.00] (3) to (45);
		\draw (3) to (45);
		\draw (12) to (31);
		\draw [bend right=45, looseness=1.00] (23) to (70);
		\draw (23) to (70);
		\draw [style=none] (31) to (8);
		\draw (31) to (13);
		\draw (36) to (52);
		\draw [bend right=45, looseness=1.00] (45) to (3);
		\draw [style=none, in=90, out=-90, looseness=1.25] (46.center) to (40.center);
		\draw (52) to (41);
		\draw (52) to (8);
		\draw [style=none, in=90, out=-90, looseness=1.25] (58.center) to (4.center);
		\draw [bend right=45, looseness=1.00] (70) to (23);
	\end{pgfonlayer}
\end{tikzpicture}

==> figures/add-axiom-2-l-pi/add-axiom-2-l-pi_00.tikz <==
\begin{tikzpicture}
	\begin{pgfonlayer}{nodelayer}
		\node [style=gn] (0)  at (0.25, 0.75) {$\alpha$};
		\node [style=gn] (1)  at (0.75, -0.25) {$\frac{\pi}{4}$};
		\node [style=rn] (2)  at (-0.25, -0.75) {};
		\node [style=rn] (3)  at (0.25, -0.25) {$\frac{\pi}{2}$};
		\node [style=gn] (4)  at (-0.25, -0.25) {$\frac{\pi}{4}$};
		\node [style=none] (5)  at (-0.25, -1.25) {};
		\node [style=none] (6)  at (0.75, -1.25) {};
		\node [style=rn] (7)  at (-0.25, 0.75) {};
		\node [style=gn] (8)  at (-0.75, 1.0) {$\beta$};
		\node [style=gn] (9)  at (-0.75, 0.5) {-$\beta$};
		\node [style=rn] (11)  at (-0.75, -0.5) {};
		\node [style=gn] (12)  at (-0.75, -1.0) {};
		\node [style=rn] (13)  at (0.75, -0.75) {};
		\node [style=rn] (14)  at (0.25, 0.25) {};
		\node [style=gn] (15)  at (0.25, -0.75) {};
		\node [style=rn] (16)  at (0.25, 1.25) {$\pi$};
	\end{pgfonlayer}
	\begin{pgfonlayer}{edgelayer}
		\draw (1) to (6.center);
		\draw (2) to (13);
		\draw (3) to (15);
		\draw (4) to (5.center);
		\draw (7) to (0);
		\draw (7) to (9);
		\draw (8) to (7);
		\draw (12) to (11);
		\draw (14) to (4);
		\draw (14) to (1);
		\draw [style=none] (16) to (14);
	\end{pgfonlayer}
\end{tikzpicture}

==> figures/add-axiom-2-l-pi/add-axiom-2-l-pi_01.tikz <==
\begin{tikzpicture}
	\begin{pgfonlayer}{nodelayer}
		\node [style=rn] (17)  at (0.75, -0.75) {};
		\node [style=rn] (18)  at (0.25, -0.25) {$\frac{\pi}{2}$};
		\node [style=rn] (19)  at (0.25, 0.25) {$\pi$};
		\node [style=none] (20)  at (-0.25, -1.25) {};
		\node [style=rn] (21)  at (-0.75, 0.5) {$\pi$};
		\node [style=gn] (22)  at (0.25, -0.75) {};
		\node [style=rn] (23)  at (-0.25, -0.75) {};
		\node [style=gn] (24)  at (-0.75, 1.0) {$\beta$};
		\node [style=gn] (25)  at (0.75, -0.25) {$\frac{\pi}{4}$};
		\node [style=gn] (26)  at (-0.75, -0.0) {-$\beta$};
		\node [style=none] (27)  at (0.75, -1.25) {};
		\node [style=gn] (28)  at (-0.25, -0.25) {$\frac{\pi}{4}$};
		\node [style=rn] (40)  at (0.0, 1.25) {$\pi$};
		\node [style=rn] (41)  at (0.5, 1.25) {};
		\node [style=gn] (42)  at (0.0, 0.75) {$\alpha$};
		\node [style=gn] (43)  at (0.5, 0.75) {};
	\end{pgfonlayer}
	\begin{pgfonlayer}{edgelayer}
		\draw (18) to (22);
		\draw (19) to (28);
		\draw (19) to (25);
		\draw (21) to (26);
		\draw (23) to (17);
		\draw (24) to (21);
		\draw (25) to (27.center);
		\draw (28) to (20.center);
		\draw [bend right=45, looseness=1.25] (41) to (43);
		\draw [bend left=45, looseness=1.25] (41) to (43);
		\draw [style=none] (42) to (40);
		\draw (43) to (41);
	\end{pgfonlayer}
\end{tikzpicture}

==> figures/add-axiom-2-l-pi/add-axiom-2-l-pi_02.tikz <==
\begin{tikzpicture}
	\begin{pgfonlayer}{nodelayer}
		\node [style=gn] (30)  at (0.125, -0.625) {};
		\node [style=none] (31)  at (0.625, -1.125) {};
		\node [style=none] (32)  at (-0.375, -1.125) {};
		\node [style=rn] (33)  at (0.125, -1.125) {$\frac{\pi}{2}$};
		\node [style=rn] (34)  at (0.125, -0.125) {$\pi$};
		\node [style=gn] (35)  at (-0.625, -0.375) {$2\beta$};
		\node [style=rn] (36)  at (-0.375, 1.125) {$\pi$};
		\node [style=gn, align=center] (37)  at (-0.375, 0.375) {$\alpha$-$\beta$\\+$\frac{\pi}{4}$};
		\node [style=gn] (38)  at (0.375, 0.625) {};
		\node [style=rn] (39)  at (0.375, 1.125) {};
	\end{pgfonlayer}
	\begin{pgfonlayer}{edgelayer}
		\draw (33) to (30);
		\draw [style=none, bend right, looseness=1.00] (34) to (30);
		\draw [style=none, bend left, looseness=1.00] (34) to (30);
		\draw [style=none, in=90, out=-30, looseness=1.00] (34) to (31.center);
		\draw [style=none, in=90, out=-150, looseness=1.00] (34) to (32.center);
		\draw (36) to (37);
		\draw (38) to (39);
		\draw [bend right=45, looseness=1.25] (39) to (38);
		\draw [bend left=45, looseness=1.25] (39) to (38);
	\end{pgfonlayer}
\end{tikzpicture}

==> figures/add-axiom-2-l-pi/add-axiom-2-l-pi_03.tikz <==
\begin{tikzpicture}
	\begin{pgfonlayer}{nodelayer}
		\node [style=none] (44)  at (-0.5, -1.125) {};
		\node [style=rn] (45)  at (0.0, -0.375) {$\pi$};
		\node [style=gn] (46)  at (0.25, 0.625) {};
		\node [style=rn] (47)  at (-0.5, 1.125) {$\pi$};
		\node [style=gn, align=center] (48)  at (-0.5, 0.375) {$\alpha$-$\beta$\\+$\frac{\pi}{4}$};
		\node [style=gn] (50)  at (-0.75, -0.375) {$2\beta$};
		\node [style=none] (51)  at (0.5, -1.125) {};
		\node [style=rn] (52)  at (0.25, 1.125) {};
		\node [style=rn] (53)  at (0.75, 1.125) {};
		\node [style=gn] (54)  at (0.75, 0.625) {};
	\end{pgfonlayer}
	\begin{pgfonlayer}{edgelayer}
		\draw [style=none, in=90, out=-30, looseness=1.00] (45) to (51.center);
		\draw [style=none, in=90, out=-150, looseness=1.00] (45) to (44.center);
		\draw (46) to (52);
		\draw (47) to (48);
		\draw [bend right=45, looseness=1.25] (52) to (46);
		\draw [bend left=45, looseness=1.25] (52) to (46);
		\draw [bend right=45, looseness=1.25] (53) to (54);
		\draw [bend left=45, looseness=1.25] (53) to (54);
		\draw (54) to (53);
	\end{pgfonlayer}
\end{tikzpicture}

==> figures/add-axiom-2-r-0/add-axiom-2-r-0_00.tikz <==
\begin{tikzpicture}
	\begin{pgfonlayer}{nodelayer}
		\node [style=none] (1)  at (0.5, -1.25) {};
		\node [style=none] (2)  at (-0.5, -1.25) {};
		\node [style=gn] (3)  at (-1.0, -1.25) {-$\beta$};
		\node [style=gn] (4)  at (-1.0, -0.25) {$\beta$};
		\node [style=rn] (5)  at (-1.0, -0.75) {};
		\node [style=gn] (6)  at (-0.5, -0.75) {$\alpha$};
		\node [style=gn] (7)  at (1.0, -1.25) {-$\beta$};
		\node [style=gn] (8)  at (1.0, -0.25) {$\beta$};
		\node [style=rn] (9)  at (1.0, -0.75) {};
		\node [style=gn] (10)  at (0.5, -0.75) {$\alpha$};
		\node [style=gn] (11)  at (-0.5, 0.25) {$\frac{\pi}{4}$};
		\node [style=rn] (12)  at (0.0, 0.75) {};
		\node [style=rn] (13)  at (-0.5, -0.25) {};
		\node [style=rn] (14)  at (0.5, -0.25) {};
		\node [style=gn] (15)  at (0.0, -0.25) {};
		\node [style=gn] (16)  at (0.5, 0.25) {$\frac{\pi}{4}$};
		\node [style=rn] (17)  at (0.0, 0.25) {$\frac{\pi}{2}$};
		\node [style=rn] (18)  at (0.0, 1.25) {};
	\end{pgfonlayer}
	\begin{pgfonlayer}{edgelayer}
		\draw (4) to (3);
		\draw (5) to (6);
		\draw (8) to (7);
		\draw (9) to (10);
		\draw (11) to (2.center);
		\draw (12) to (11);
		\draw (12) to (16);
		\draw (13) to (14);
		\draw (16) to (1.center);
		\draw (17) to (15);
		\draw [style=none] (18) to (12);
	\end{pgfonlayer}
\end{tikzpicture}

==> figures/add-axiom-2-r-0/add-axiom-2-r-0_01.tikz <==
\begin{tikzpicture}
	\begin{pgfonlayer}{nodelayer}
		\node [style=rn] (19)  at (-0.75, -0.5) {};
		\node [style=gn] (20)  at (0.25, -0.5) {$\alpha$};
		\node [style=gn] (21)  at (0.75, -1.0) {-$\beta$};
		\node [style=none] (22)  at (0.25, -1.0) {};
		\node [style=gn] (23)  at (-0.75, 0.0) {$\beta$};
		\node [style=rn] (24)  at (0.75, -0.5) {};
		\node [style=gn] (25)  at (-0.25, -0.5) {$\alpha$};
		\node [style=gn] (26)  at (0.75, 0.0) {$\beta$};
		\node [style=none] (27)  at (-0.25, -1.0) {};
		\node [style=gn] (28)  at (-0.75, -1.0) {-$\beta$};
		\node [style=rn] (29)  at (-0.25, 0.0) {};
		\node [style=rn] (30)  at (0.25, 0.0) {};
		\node [style=gn] (31)  at (-0.75, 0.5) {$\frac{\pi}{4}$};
		\node [style=rn] (32)  at (-0.75, 1.0) {$\pi$};
		\node [style=rn] (40)  at (0.25, 1.0) {};
		\node [style=rn] (41)  at (-0.25, 1.0) {};
		\node [style=gn] (42)  at (-0.25, 0.5) {};
		\node [style=gn] (43)  at (0.25, 0.5) {};
		\node [style=rn] (44)  at (0.75, 1.0) {};
		\node [style=gn] (45)  at (0.75, 0.5) {};
	\end{pgfonlayer}
	\begin{pgfonlayer}{edgelayer}
		\draw (19) to (25);
		\draw (23) to (28);
		\draw (24) to (20);
		\draw (26) to (21);
		\draw [style=none] (29) to (27.center);
		\draw [style=none] (30) to (22.center);
		\draw [style=none] (32) to (31);
		\draw [bend right=45, looseness=1.25] (40) to (43);
		\draw [bend left=45, looseness=1.25] (40) to (43);
		\draw [bend right=45, looseness=1.25] (41) to (42);
		\draw [bend left=45, looseness=1.25] (41) to (42);
		\draw (42) to (41);
		\draw (43) to (40);
		\draw [bend right=45, looseness=1.25] (44) to (45);
		\draw [bend left=45, looseness=1.25] (44) to (45);
		\draw (45) to (44);
	\end{pgfonlayer}
\end{tikzpicture}

==> figures/add-axiom-2-r-0/add-axiom-2-r-0_02.tikz <==
\begin{tikzpicture}
	\begin{pgfonlayer}{nodelayer}
		\node [style=rn] (33)  at (-0.25, -0.25) {};
		\node [style=none] (34)  at (-0.25, -0.75) {};
		\node [style=rn] (35)  at (0.25, -0.25) {};
		\node [style=gn] (36)  at (-0.25, 0.25) {$\frac{\pi}{4}$};
		\node [style=none] (37)  at (0.25, -0.75) {};
		\node [style=rn] (38)  at (-0.25, 0.75) {$\pi$};
		\node [style=gn] (46)  at (0.25, 0.25) {};
		\node [style=rn] (47)  at (0.25, 0.75) {};
	\end{pgfonlayer}
	\begin{pgfonlayer}{edgelayer}
		\draw [style=none] (33) to (34.center);
		\draw [style=none] (35) to (37.center);
		\draw [style=none] (38) to (36);
		\draw (46) to (47);
		\draw [bend right=45, looseness=1.25] (47) to (46);
		\draw [bend left=45, looseness=1.25] (47) to (46);
	\end{pgfonlayer}
\end{tikzpicture}

==> figures/add-axiom-2-r-pi-0/add-axiom-2-r-pi-0_00.tikz <==
\begin{tikzpicture}
	\begin{pgfonlayer}{nodelayer}
		\node [style=rn] (0)  at (-0.875, 0.125) {};
		\node [style=rn] (1)  at (0.125, -0.375) {$\pi$};
		\node [style=none] (2)  at (0.125, -0.875) {};
		\node [style=gn] (3)  at (-1.125, 0.625) {-$\beta$};
		\node [style=gn] (4)  at (-0.125, 0.625) {$\beta$};
		\node [style=rn] (5)  at (-0.125, 0.125) {$\pi$};
		\node [style=gn] (6)  at (-0.625, 0.625) {$\beta$};
		\node [style=gn] (7)  at (-0.625, -0.375) {};
		\node [style=gn] (8)  at (0.375, 0.375) {-$\beta$};
		\node [style=rn] (10)  at (0.875, 0.125) {$\pi$};
		\node [style=gn] (11)  at (0.875, 0.875) {$\alpha$+$\frac{\pi}{4}$};
		\node [style=gn] (12)  at (0.625, -0.875) {};
		\node [style=gn] (13)  at (1.125, -0.875) {};
		\node [style=rn] (14)  at (0.625, -0.375) {};
		\node [style=rn] (15)  at (1.125, -0.375) {};
		\node [style=rn] (16)  at (-0.625, -0.875) {};
	\end{pgfonlayer}
	\begin{pgfonlayer}{edgelayer}
		\draw (0) to (7);
		\draw [style=none] (1) to (7);
		\draw [style=none] (1) to (2.center);
		\draw [style=none] (3) to (0);
		\draw [style=none] (4) to (5);
		\draw [style=none] (5) to (7);
		\draw [style=none] (5) to (8);
		\draw [style=none] (6) to (0);
		\draw [style=none] (7) to (16);
		\draw [style=none] (11) to (10);
		\draw (12) to (14);
		\draw (13) to (15);
		\draw [bend right=45, looseness=1.25] (14) to (12);
		\draw [bend left=45, looseness=1.25] (14) to (12);
		\draw [bend right=45, looseness=1.25] (15) to (13);
		\draw [bend left=45, looseness=1.25] (15) to (13);
	\end{pgfonlayer}
\end{tikzpicture}

==> figures/add-axiom-2-r-pi-0/add-axiom-2-r-pi-0_01.tikz <==
\begin{tikzpicture}
	\begin{pgfonlayer}{nodelayer}
		\node [style=rn] (17)  at (1.125, -0.375) {};
		\node [style=rn] (18)  at (0.875, 0.125) {$\pi$};
		\node [style=gn] (19)  at (1.125, -0.875) {};
		\node [style=gn] (20)  at (-0.125, 0.625) {$\beta$};
		\node [style=rn] (21)  at (-0.875, 0.125) {};
		\node [style=rn] (22)  at (0.625, -0.375) {};
		\node [style=gn] (23)  at (0.875, 0.875) {$\alpha$+$\frac{\pi}{4}$};
		\node [style=rn] (24)  at (0.125, -0.375) {$\pi$};
		\node [style=gn] (25)  at (0.375, 0.375) {-$\beta$};
		\node [style=rn] (26)  at (-0.125, 0.125) {$\pi$};
		\node [style=none] (27)  at (0.125, -0.875) {};
		\node [style=gn] (28)  at (-0.625, 0.625) {$\beta$};
		\node [style=gn] (29)  at (-1.125, 0.625) {-$\beta$};
		\node [style=gn] (30)  at (0.625, -0.875) {};
		\node [style=gn] (31)  at (-0.875, -0.875) {};
		\node [style=rn] (32)  at (-0.875, -0.375) {};
		\node [style=gn] (33)  at (-0.375, -0.875) {};
		\node [style=rn] (34)  at (-0.375, -0.375) {};
	\end{pgfonlayer}
	\begin{pgfonlayer}{edgelayer}
		\draw [bend right=45, looseness=1.25] (17) to (19);
		\draw [bend left=45, looseness=1.25] (17) to (19);
		\draw (19) to (17);
		\draw [style=none] (20) to (26);
		\draw [bend right=45, looseness=1.25] (22) to (30);
		\draw [bend left=45, looseness=1.25] (22) to (30);
		\draw [style=none] (23) to (18);
		\draw [style=none] (24) to (27.center);
		\draw [style=none] (26) to (25);
		\draw [style=none] (28) to (21);
		\draw [style=none] (29) to (21);
		\draw (30) to (22);
		\draw (31) to (32);
		\draw [bend right=45, looseness=1.25] (32) to (31);
		\draw [bend left=45, looseness=1.25] (32) to (31);
		\draw (33) to (34);
		\draw [bend right=45, looseness=1.25] (34) to (33);
		\draw [bend left=45, looseness=1.25] (34) to (33);
	\end{pgfonlayer}
\end{tikzpicture}

==> figures/add-axiom-2-r-pi-0/add-axiom-2-r-pi-0_02.tikz <==
\begin{tikzpicture}
	\begin{pgfonlayer}{nodelayer}
		\node [style=rn] (35)  at (0.625, -0.375) {};
		\node [style=gn] (36)  at (0.625, -0.875) {};
		\node [style=rn] (37)  at (0.125, -0.375) {};
		\node [style=rn] (39)  at (-0.625, 0.125) {$\pi$};
		\node [style=gn] (40)  at (-0.625, 0.625) {$\beta$};
		\node [style=rn] (41)  at (0.375, 0.125) {$\pi$};
		\node [style=gn] (42)  at (0.375, 0.875) {$\alpha$+$\frac{\pi}{4}$};
		\node [style=gn] (43)  at (-0.125, 0.375) {-$\beta$};
		\node [style=none] (44)  at (-0.375, -0.875) {};
		\node [style=gn] (45)  at (0.125, -0.875) {};
		\node [style=rn] (46)  at (-0.375, -0.375) {$\pi$};
	\end{pgfonlayer}
	\begin{pgfonlayer}{edgelayer}
		\draw [bend right=45, looseness=1.25] (35) to (36);
		\draw [bend left=45, looseness=1.25] (35) to (36);
		\draw (36) to (35);
		\draw [bend right=45, looseness=1.25] (37) to (45);
		\draw [bend left=45, looseness=1.25] (37) to (45);
		\draw [style=none] (39) to (43);
		\draw [style=none] (40) to (39);
		\draw [style=none] (42) to (41);
		\draw (45) to (37);
		\draw [style=none] (46) to (44.center);
	\end{pgfonlayer}
\end{tikzpicture}

==> figures/add-axiom-2-r-pi-0/add-axiom-2-r-pi-0_03.tikz <==
\begin{tikzpicture}
	\begin{pgfonlayer}{nodelayer}
		\node [style=rn] (48)  at (0.0, 0.875) {};
		\node [style=gn] (49)  at (0.0, 0.375) {};
		\node [style=gn] (50)  at (-0.5, 0.375) {};
		\node [style=gn] (51)  at (0.5, 0.875) {$2\beta$};
		\node [style=rn] (52)  at (-0.25, -0.125) {$\pi$};
		\node [style=rn] (53)  at (-0.5, -0.625) {};
		\node [style=none] (54)  at (0.0, -0.875) {};
		\node [style=rn] (55)  at (0.5, 0.125) {$\pi$};
		\node [style=rn] (56)  at (-0.5, 0.875) {};
		\node [style=gn, align=center] (57)  at (0.5, -0.625) {$\alpha$-$\beta$\\+$\frac{\pi}{4}$};
	\end{pgfonlayer}
	\begin{pgfonlayer}{edgelayer}
		\draw [bend right=45, looseness=1.25] (48) to (49);
		\draw [bend left=45, looseness=1.25] (48) to (49);
		\draw (49) to (48);
		\draw (50) to (56);
		\draw [style=none, in=90, out=-45, looseness=1.00] (52) to (54.center);
		\draw [style=none, in=90, out=-150, looseness=1.25] (52) to (53);
		\draw [bend right=45, looseness=1.25] (56) to (50);
		\draw [bend left=45, looseness=1.25] (56) to (50);
		\draw [style=none] (57) to (55);
	\end{pgfonlayer}
\end{tikzpicture}

==> figures/add-axiom-2-r-pi-pi/add-axiom-2-r-pi-pi_00.tikz <==
\begin{tikzpicture}
	\begin{pgfonlayer}{nodelayer}
		\node [style=rn] (0)  at (-0.875, 0.125) {};
		\node [style=rn] (1)  at (0.125, -0.375) {$\pi$};
		\node [style=none] (2)  at (0.125, -0.875) {};
		\node [style=gn] (3)  at (-1.125, 0.625) {-$\beta$};
		\node [style=gn] (4)  at (-0.125, 0.625) {$\beta$};
		\node [style=rn] (5)  at (-0.125, 0.125) {$\pi$};
		\node [style=gn] (6)  at (-0.625, 0.625) {$\beta$};
		\node [style=gn] (7)  at (-0.625, -0.375) {};
		\node [style=gn] (8)  at (0.375, 0.375) {-$\beta$};
		\node [style=rn] (10)  at (0.875, 0.125) {$\pi$};
		\node [style=gn] (11)  at (0.875, 0.875) {$\alpha$+$\frac{\pi}{4}$};
		\node [style=gn] (12)  at (0.625, -0.875) {};
		\node [style=gn] (13)  at (1.125, -0.875) {};
		\node [style=rn] (14)  at (0.625, -0.375) {};
		\node [style=rn] (15)  at (1.125, -0.375) {};
		\node [style=rn] (16)  at (-0.625, -0.875) {$\pi$};
	\end{pgfonlayer}
	\begin{pgfonlayer}{edgelayer}
		\draw (0) to (7);
		\draw [style=none] (1) to (7);
		\draw [style=none] (1) to (2.center);
		\draw [style=none] (3) to (0);
		\draw [style=none] (4) to (5);
		\draw [style=none] (5) to (7);
		\draw [style=none] (5) to (8);
		\draw [style=none] (6) to (0);
		\draw [style=none] (7) to (16);
		\draw [style=none] (11) to (10);
		\draw (12) to (14);
		\draw (13) to (15);
		\draw [bend right=45, looseness=1.25] (14) to (12);
		\draw [bend left=45, looseness=1.25] (14) to (12);
		\draw [bend right=45, looseness=1.25] (15) to (13);
		\draw [bend left=45, looseness=1.25] (15) to (13);
	\end{pgfonlayer}
\end{tikzpicture}

==> figures/add-axiom-2-r-pi-pi/add-axiom-2-r-pi-pi_01.tikz <==
\begin{tikzpicture}
	\begin{pgfonlayer}{nodelayer}
		\node [style=rn] (17)  at (1.125, -0.375) {};
		\node [style=rn] (18)  at (0.875, 0.125) {$\pi$};
		\node [style=gn] (19)  at (1.125, -0.875) {};
		\node [style=gn] (20)  at (-0.125, 0.625) {$\beta$};
		\node [style=rn] (21)  at (-0.875, 0.125) {$\pi$};
		\node [style=rn] (22)  at (0.625, -0.375) {};
		\node [style=gn] (23)  at (0.875, 0.875) {$\alpha$+$\frac{\pi}{4}$};
		\node [style=rn] (24)  at (0.125, -0.375) {};
		\node [style=gn] (25)  at (0.375, 0.375) {-$\beta$};
		\node [style=rn] (26)  at (-0.125, 0.125) {};
		\node [style=none] (27)  at (0.125, -0.875) {};
		\node [style=gn] (28)  at (-0.625, 0.625) {$\beta$};
		\node [style=gn] (29)  at (-1.125, 0.625) {-$\beta$};
		\node [style=gn] (30)  at (0.625, -0.875) {};
		\node [style=gn] (31)  at (-0.875, -0.875) {};
		\node [style=rn] (32)  at (-0.875, -0.375) {};
		\node [style=gn] (33)  at (-0.375, -0.875) {};
		\node [style=rn] (34)  at (-0.375, -0.375) {};
	\end{pgfonlayer}
	\begin{pgfonlayer}{edgelayer}
		\draw [bend right=45, looseness=1.25] (17) to (19);
		\draw [bend left=45, looseness=1.25] (17) to (19);
		\draw (19) to (17);
		\draw [style=none] (20) to (26);
		\draw [bend right=45, looseness=1.25] (22) to (30);
		\draw [bend left=45, looseness=1.25] (22) to (30);
		\draw [style=none] (23) to (18);
		\draw [style=none] (24) to (27.center);
		\draw [style=none] (26) to (25);
		\draw [style=none] (28) to (21);
		\draw [style=none] (29) to (21);
		\draw (30) to (22);
		\draw (31) to (32);
		\draw [bend right=45, looseness=1.25] (32) to (31);
		\draw [bend left=45, looseness=1.25] (32) to (31);
		\draw (33) to (34);
		\draw [bend right=45, looseness=1.25] (34) to (33);
		\draw [bend left=45, looseness=1.25] (34) to (33);
	\end{pgfonlayer}
\end{tikzpicture}

==> figures/add-axiom-2-r-pi-pi/add-axiom-2-r-pi-pi_02.tikz <==
\begin{tikzpicture}
	\begin{pgfonlayer}{nodelayer}
		\node [style=rn] (35)  at (0.625, -0.375) {};
		\node [style=gn] (36)  at (0.625, -0.875) {};
		\node [style=rn] (37)  at (0.125, -0.375) {};
		\node [style=rn] (39)  at (-0.625, 0.125) {$\pi$};
		\node [style=gn] (40)  at (-0.625, 0.625) {$\beta$};
		\node [style=rn] (41)  at (0.375, 0.125) {$\pi$};
		\node [style=gn] (42)  at (0.375, 0.875) {$\alpha$+$\frac{\pi}{4}$};
		\node [style=gn] (43)  at (-0.125, 0.375) {-$\beta$};
		\node [style=none] (44)  at (-0.375, -0.875) {};
		\node [style=gn] (45)  at (0.125, -0.875) {};
		\node [style=rn] (46)  at (-0.375, -0.375) {};
	\end{pgfonlayer}
	\begin{pgfonlayer}{edgelayer}
		\draw [bend right=45, looseness=1.25] (35) to (36);
		\draw [bend left=45, looseness=1.25] (35) to (36);
		\draw (36) to (35);
		\draw [bend right=45, looseness=1.25] (37) to (45);
		\draw [bend left=45, looseness=1.25] (37) to (45);
		\draw [style=none] (39) to (43);
		\draw [style=none] (40) to (39);
		\draw [style=none] (42) to (41);
		\draw (45) to (37);
		\draw [style=none] (46) to (44.center);
	\end{pgfonlayer}
\end{tikzpicture}

==> figures/add-axiom-2-r-pi-pi/add-axiom-2-r-pi-pi_03.tikz <==
\begin{tikzpicture}
	\begin{pgfonlayer}{nodelayer}
		\node [style=none] (47)  at (0.0, -0.875) {};
		\node [style=gn, align=center] (48)  at (0.5, -0.625) {$\alpha$-$\beta$\\+$\frac{\pi}{4}$};
		\node [style=rn] (49)  at (-0.5, 0.875) {};
		\node [style=gn] (50)  at (0.5, 0.875) {$2\beta$};
		\node [style=gn] (51)  at (0.0, 0.375) {};
		\node [style=rn] (52)  at (0.5, 0.125) {$\pi$};
		\node [style=rn] (54)  at (0.0, 0.875) {};
		\node [style=gn] (55)  at (-0.5, 0.375) {};
		\node [style=rn] (56)  at (-0.25, -0.125) {$\pi$};
		\node [style=rn] (57)  at (-0.5, -0.625) {$\pi$};
	\end{pgfonlayer}
	\begin{pgfonlayer}{edgelayer}
		\draw [style=none] (48) to (52);
		\draw [bend right=45, looseness=1.25] (49) to (55);
		\draw [bend left=45, looseness=1.25] (49) to (55);
		\draw (51) to (54);
		\draw [bend right=45, looseness=1.25] (54) to (51);
		\draw [bend left=45, looseness=1.25] (54) to (51);
		\draw (55) to (49);
		\draw [style=none, in=90, out=-45, looseness=1.00] (56) to (47.center);
		\draw [style=none, in=90, out=-150, looseness=1.25] (56) to (57);
	\end{pgfonlayer}
\end{tikzpicture}

==> figures/add-axiom-2-r-pi/add-axiom-2-r-pi_00.tikz <==
\begin{tikzpicture}
	\begin{pgfonlayer}{nodelayer}
		\node [style=none] (1)  at (0.5, -1.25) {};
		\node [style=none] (2)  at (-0.5, -1.25) {};
		\node [style=gn] (3)  at (-1.0, -1.25) {-$\beta$};
		\node [style=gn] (4)  at (-1.0, -0.25) {$\beta$};
		\node [style=rn] (5)  at (-1.0, -0.75) {};
		\node [style=gn] (6)  at (-0.5, -0.75) {$\alpha$};
		\node [style=gn] (7)  at (1.0, -1.25) {-$\beta$};
		\node [style=gn] (8)  at (1.0, -0.25) {$\beta$};
		\node [style=rn] (9)  at (1.0, -0.75) {};
		\node [style=gn] (10)  at (0.5, -0.75) {$\alpha$};
		\node [style=gn] (11)  at (-0.5, 0.25) {$\frac{\pi}{4}$};
		\node [style=rn] (12)  at (0.0, 0.75) {};
		\node [style=rn] (13)  at (-0.5, -0.25) {};
		\node [style=rn] (14)  at (0.5, -0.25) {};
		\node [style=gn] (15)  at (0.0, -0.25) {};
		\node [style=gn] (16)  at (0.5, 0.25) {$\frac{\pi}{4}$};
		\node [style=rn] (17)  at (0.0, 0.25) {$\frac{\pi}{2}$};
		\node [style=rn] (18)  at (0.0, 1.25) {$\pi$};
	\end{pgfonlayer}
	\begin{pgfonlayer}{edgelayer}
		\draw (4) to (3);
		\draw (5) to (6);
		\draw (8) to (7);
		\draw (9) to (10);
		\draw (11) to (2.center);
		\draw (12) to (11);
		\draw (12) to (16);
		\draw (13) to (14);
		\draw (16) to (1.center);
		\draw (17) to (15);
		\draw [style=none] (18) to (12);
	\end{pgfonlayer}
\end{tikzpicture}

==> figures/add-axiom-2-r-pi/add-axiom-2-r-pi_01.tikz <==
\begin{tikzpicture}
	\begin{pgfonlayer}{nodelayer}
		\node [style=rn] (19)  at (-0.75, -0.5) {};
		\node [style=gn] (20)  at (0.25, -0.5) {$\alpha$};
		\node [style=none] (21)  at (0.25, -1.0) {};
		\node [style=gn] (22)  at (0.75, -1.0) {-$\beta$};
		\node [style=rn] (23)  at (0.75, -0.5) {};
		\node [style=gn] (24)  at (-0.75, 0.0) {$\beta$};
		\node [style=rn] (25)  at (0.0, 0.0) {$\pi$};
		\node [style=gn] (26)  at (-0.25, -0.5) {$\alpha$};
		\node [style=gn] (27)  at (0.75, 0.0) {$\beta$};
		\node [style=none] (28)  at (-0.25, -1.0) {};
		\node [style=gn] (29)  at (-0.75, -1.0) {-$\beta$};
		\node [style=rn] (30)  at (-0.5, 1.0) {$\pi$};
		\node [style=gn] (31)  at (-0.5, 0.5) {$\frac{\pi}{4}$};
		\node [style=gn] (49)  at (0.0, 0.5) {};
		\node [style=gn] (50)  at (0.5, 0.5) {};
		\node [style=rn] (51)  at (0.0, 1.0) {};
		\node [style=rn] (52)  at (0.5, 1.0) {};
	\end{pgfonlayer}
	\begin{pgfonlayer}{edgelayer}
		\draw (19) to (26);
		\draw [style=none] (20) to (21.center);
		\draw (23) to (20);
		\draw (24) to (29);
		\draw [style=none] (25) to (26);
		\draw [style=none] (25) to (20);
		\draw [style=none] (26) to (28.center);
		\draw (27) to (22);
		\draw [style=none] (31) to (30);
		\draw (49) to (51);
		\draw (50) to (52);
		\draw [bend right=45, looseness=1.25] (51) to (49);
		\draw [bend left=45, looseness=1.25] (51) to (49);
		\draw [bend right=45, looseness=1.25] (52) to (50);
		\draw [bend left=45, looseness=1.25] (52) to (50);
	\end{pgfonlayer}
\end{tikzpicture}

==> figures/add-axiom-2-r-pi/add-axiom-2-r-pi_02.tikz <==
\begin{tikzpicture}
	\begin{pgfonlayer}{nodelayer}
		\node [style=rn] (32)  at (-0.75, 0.125) {};
		\node [style=rn] (33)  at (0.0, -0.375) {$\pi$};
		\node [style=none] (34)  at (0.0, -0.875) {};
		\node [style=gn] (35)  at (-1.0, 0.625) {-$\beta$};
		\node [style=gn] (36)  at (0.0, 0.625) {$\beta$};
		\node [style=rn] (37)  at (0.0, 0.125) {$\pi$};
		\node [style=gn] (38)  at (-0.5, 0.625) {$\beta$};
		\node [style=none] (39)  at (-0.5, -0.875) {};
		\node [style=gn] (40)  at (-0.5, -0.375) {};
		\node [style=gn] (41)  at (0.5, 0.375) {-$\beta$};
		\node [style=rn] (43)  at (1.0, 0.125) {$\pi$};
		\node [style=gn] (44)  at (1.0, 0.875) {$\alpha$+$\frac{\pi}{4}$};
		\node [style=gn] (45)  at (0.5, -0.875) {};
		\node [style=gn] (46)  at (1.0, -0.875) {};
		\node [style=rn] (47)  at (0.5, -0.375) {};
		\node [style=rn] (48)  at (1.0, -0.375) {};
	\end{pgfonlayer}
	\begin{pgfonlayer}{edgelayer}
		\draw (32) to (40);
		\draw [style=none] (33) to (40);
		\draw [style=none] (33) to (34.center);
		\draw [style=none] (35) to (32);
		\draw [style=none] (36) to (37);
		\draw [style=none] (37) to (40);
		\draw [style=none] (37) to (41);
		\draw [style=none] (38) to (32);
		\draw [style=none] (40) to (39.center);
		\draw [style=none] (44) to (43);
		\draw (45) to (47);
		\draw (46) to (48);
		\draw [bend right=45, looseness=1.25] (47) to (45);
		\draw [bend left=45, looseness=1.25] (47) to (45);
		\draw [bend right=45, looseness=1.25] (48) to (46);
		\draw [bend left=45, looseness=1.25] (48) to (46);
	\end{pgfonlayer}
\end{tikzpicture}

==> figures/add-axiom-3-to-A1/add-axiom-3-to-A1_00.tikz <==
\begin{tikzpicture}
	\begin{pgfonlayer}{nodelayer}
		\node [style=rn] (9)  at (-0.25, 0.25) {};
		\node [style=gn] (10)  at (-0.25, 0.75) {$\alpha$};
		\node [style=gn] (11)  at (-0.75, 0.5) {-$\alpha$};
		\node [style=none] (12)  at (0.0, -0.75) {};
		\node [style=gn] (19)  at (0.0, -0.25) {};
		\node [style=gn] (28)  at (0.25, 0.75) {$\beta$};
		\node [style=gn] (29)  at (0.75, 0.5) {-$\beta$};
		\node [style=rn] (30)  at (0.25, 0.25) {};
	\end{pgfonlayer}
	\begin{pgfonlayer}{edgelayer}
		\draw (9) to (11);
		\draw (9) to (19);
		\draw (10) to (9);
		\draw (19) to (12.center);
		\draw (28) to (30);
		\draw (30) to (29);
		\draw (30) to (19);
	\end{pgfonlayer}
\end{tikzpicture}

==> figures/add-axiom-3-to-A1/add-axiom-3-to-A1_01.tikz <==
\begin{tikzpicture}
	\begin{pgfonlayer}{nodelayer}
		\node [style=rn] (0)  at (0.375, 0.25) {};
		\node [style=none] (1)  at (-0.125, -1.5) {};
		\node [style=rn] (2)  at (-0.875, 0.75) {};
		\node [style=rn] (3)  at (0.625, 0.75) {};
		\node [style=gn] (4)  at (-1.375, 1.5) {$\beta$-$\alpha$};
		\node [style=gn] (5)  at (-0.625, 1.5) {$\alpha$-$\beta$};
		\node [style=gn] (6)  at (0.375, 1.5) {$\alpha$+$\beta$};
		\node [style=gn] (7)  at (1.375, 1.5) {-$\alpha$-$\beta$};
		\node [style=rn] (13)  at (-0.625, 0.25) {};
		\node [style=rn] (14)  at (-0.125, 0.75) {$\frac{\pi}{2}$};
		\node [style=gn] (15)  at (-0.125, 0.25) {};
		\node [style=gn] (16)  at (-0.625, -0.25) {$\frac{\pi}{4}$};
		\node [style=gn] (17)  at (0.375, -0.25) {$\frac{\pi}{4}$};
		\node [style=rn] (18)  at (-0.125, -0.5) {};
		\node [style=rn] (31)  at (0.375, -1.0) {$\pi$};
		\node [style=gn] (32)  at (0.875, -1.25) {$\frac{\pi}{4}$};
		\node [style=gn] (33)  at (0.875, -0.75) {$\frac{\pi}{4}$};
		\node [style=gn] (34)  at (-0.125, -1.0) {};
		\node [style=gn] (50)  at (-1.375, -1.25) {};
		\node [style=gn] (51)  at (-0.875, -1.25) {};
		\node [style=rn] (52)  at (-0.875, -0.75) {};
		\node [style=rn] (53)  at (-1.375, -0.75) {};
		\node [style=rn] (54)  at (1.125, 0.5) {$\pi$};
		\node [style=gn, inner sep=-0.5pt] (55)  at (1.125, -0.0) {$\frac{-\pi}{2}$};
	\end{pgfonlayer}
	\begin{pgfonlayer}{edgelayer}
		\draw (0) to (13);
		\draw (0) to (17);
		\draw (2) to (13);
		\draw (3) to (7);
		\draw (3) to (0);
		\draw (4) to (2);
		\draw (5) to (2);
		\draw (6) to (3);
		\draw (13) to (16);
		\draw (15) to (14);
		\draw (16) to (18);
		\draw (17) to (18);
		\draw (18) to (1.center);
		\draw (31) to (34);
		\draw (32) to (31);
		\draw (33) to (31);
		\draw [bend right=45, looseness=1.00] (50) to (53);
		\draw [bend right=45, looseness=1.00] (51) to (52);
		\draw [bend right=45, looseness=1.00] (52) to (51);
		\draw (52) to (51);
		\draw [bend right=45, looseness=1.00] (53) to (50);
		\draw (53) to (50);
		\draw (55) to (54);
	\end{pgfonlayer}
\end{tikzpicture}

==> figures/add-axiom-3-to-A1/add-axiom-3-to-A1_02.tikz <==
\begin{tikzpicture}
	\begin{pgfonlayer}{nodelayer}
		\node [style=rn] (20)  at (0.125, 0.625) {};
		\node [style=rn] (21)  at (-0.375, 0.625) {};
		\node [style=gn] (22)  at (-0.875, 0.875) {-$\gamma$};
		\node [style=gn] (23)  at (-0.375, 1.125) {$\gamma$};
		\node [style=none] (24)  at (-0.125, -0.875) {};
		\node [style=gn] (25)  at (-0.125, 0.125) {};
		\node [style=gn] (26)  at (0.125, 1.125) {$\frac{\pi}{4}$};
		\node [style=gn] (27)  at (0.625, 0.875) {$\frac{\pi}{4}$};
		\node [style=gn] (36)  at (0.875, 0.375) {$\frac{\pi}{4}$};
		\node [style=rn] (37)  at (0.375, 0.125) {$\pi$};
		\node [style=gn] (38)  at (0.875, -0.125) {$\frac{\pi}{4}$};
		\node [style=gn, inner sep=-0.5pt] (44)  at (-0.625, -0.875) {$\frac{-\pi}{2}$};
		\node [style=rn] (45)  at (-0.625, -0.375) {$\pi$};
		\node [style=gn] (46)  at (0.375, -1.125) {};
		\node [style=rn] (47)  at (0.375, -0.625) {};
		\node [style=gn] (48)  at (0.875, -1.125) {};
		\node [style=rn] (49)  at (0.875, -0.625) {};
	\end{pgfonlayer}
	\begin{pgfonlayer}{edgelayer}
		\draw (20) to (25);
		\draw (21) to (22);
		\draw (21) to (25);
		\draw (23) to (21);
		\draw (25) to (24.center);
		\draw (26) to (20);
		\draw (27) to (20);
		\draw (36) to (37);
		\draw (37) to (25);
		\draw (38) to (37);
		\draw (44) to (45);
		\draw [bend right=45, looseness=1.00] (46) to (47);
		\draw [bend right=45, looseness=1.00] (47) to (46);
		\draw (47) to (46);
		\draw [bend right=45, looseness=1.00] (48) to (49);
		\draw [bend right=45, looseness=1.00] (49) to (48);
		\draw (49) to (48);
	\end{pgfonlayer}
\end{tikzpicture}

==> figures/add-axiom-3-to-A1/add-axiom-3-to-A1_03.tikz <==
\begin{tikzpicture}
	\begin{pgfonlayer}{nodelayer}
		\node [style=gn] (40)  at (-0.25, 0.625) {-$\gamma$};
		\node [style=gn] (41)  at (0.25, 0.625) {$\gamma$};
		\node [style=none] (42)  at (0.0, -0.625) {};
		\node [style=rn] (43)  at (0.0, 0.125) {};
	\end{pgfonlayer}
	\begin{pgfonlayer}{edgelayer}
		\draw (41) to (43);
		\draw (43) to (40);
		\draw (43) to (42.center);
	\end{pgfonlayer}
\end{tikzpicture}

==> figures/bicolor-0-alpha-proof/bicolor-0-alpha-proof_00.tikz <==
\begin{tikzpicture}
	\begin{pgfonlayer}{nodelayer}
		\node [style=rn] (0)  at (0.0, -0.25) {$\alpha$};
		\node [style=gn] (1)  at (0.0, 0.25) {};
	\end{pgfonlayer}
	\begin{pgfonlayer}{edgelayer}
		\draw (0) to (1);
	\end{pgfonlayer}
\end{tikzpicture}

==> figures/bicolor-0-alpha-proof/bicolor-0-alpha-proof_05.tikz <==
\begin{tikzpicture}
	\begin{pgfonlayer}{nodelayer}
		\node [style=gn] (41)  at (0.0, 0.25) {$\pi$};
		\node [style=rn] (42)  at (0.0, -0.25) {};
	\end{pgfonlayer}
	\begin{pgfonlayer}{edgelayer}
		\draw [style=none] (41) to (42);
		\draw [style=none, in=-135, out=-45, loop] (42) to ();
	\end{pgfonlayer}
\end{tikzpicture}

==> figures/bicolor-0-alpha-proof/bicolor-0-alpha-proof_08.tikz <==
\begin{tikzpicture}
	\begin{pgfonlayer}{nodelayer}
		\node [style=rn] (53)  at (0.0, -0.25) {};
		\node [style=gn] (55)  at (0.0, 0.25) {};
	\end{pgfonlayer}
	\begin{pgfonlayer}{edgelayer}
		\draw [style=none] (55) to (53);
	\end{pgfonlayer}
\end{tikzpicture}

==> figures/bicolor-0-alpha/bicolor-0-alpha_00.tikz <==
\begin{tikzpicture}
	\begin{pgfonlayer}{nodelayer}
		\node [style=rn] (0)  at (0.0, -0.25) {$\alpha$};
		\node [style=gn] (1)  at (0.0, 0.25) {};
	\end{pgfonlayer}
	\begin{pgfonlayer}{edgelayer}
		\draw (0) to (1);
	\end{pgfonlayer}
\end{tikzpicture}

==> figures/bicolor-0-alpha/bicolor-0-alpha_01.tikz <==
\begin{tikzpicture}
	\begin{pgfonlayer}{nodelayer}
		\node [style=rn] (2)  at (0.0, -0.25) {};
		\node [style=gn] (3)  at (0.0, 0.25) {};
	\end{pgfonlayer}
	\begin{pgfonlayer}{edgelayer}
		\draw (2) to (3);
	\end{pgfonlayer}
\end{tikzpicture}

==> figures/big-scalar-equation-l-0/big-scalar-equation-l-0_00.tikz <==
\begin{tikzpicture}
	\begin{pgfonlayer}{nodelayer}
		\node [style=rn] (0)  at (0.0, -0.0) {$\pi$};
		\node [style=gn] (1)  at (-0.5, 0.5) {};
		\node [style=gn] (2)  at (0.5, 0.5) {$\beta$};
		\node [style=gn] (3)  at (-0.5, -0.5) {};
		\node [style=gn] (4)  at (0.5, -0.5) {$\beta$};
	\end{pgfonlayer}
	\begin{pgfonlayer}{edgelayer}
		\draw (1) to (4);
		\draw (2) to (3);
	\end{pgfonlayer}
\end{tikzpicture}

==> figures/big-scalar-equation-l-0/big-scalar-equation-l-0_01.tikz <==
\begin{tikzpicture}
	\begin{pgfonlayer}{nodelayer}
		\node [style=gn] (6)  at (-0.5, -0.5) {};
		\node [style=gn] (7)  at (0.5, 0.5) {$\beta$};
		\node [style=gn] (8)  at (0.5, -0.5) {$\beta$};
		\node [style=rn] (9)  at (-0.5, 0.5) {};
		\node [style=gn] (10)  at (0.0, -0.0) {};
		\node [style=rn] (11)  at (0.0, 0.5) {};
		\node [style=gn] (12)  at (-0.5, -0.0) {};
	\end{pgfonlayer}
	\begin{pgfonlayer}{edgelayer}
		\draw [bend right=45, looseness=1.25] (9) to (12);
		\draw [bend left=45, looseness=1.25] (9) to (12);
		\draw (10) to (11);
		\draw [bend right=45, looseness=1.25] (11) to (10);
		\draw [bend left=45, looseness=1.25] (11) to (10);
		\draw (12) to (9);
	\end{pgfonlayer}
\end{tikzpicture}

==> figures/big-scalar-equation-l-0/big-scalar-equation-l-0_02.tikz <==
\begin{tikzpicture}
	\begin{pgfonlayer}{nodelayer}
		\node [style=gn] (14)  at (0.0, -0.5) {$\beta$};
		\node [style=gn] (15)  at (0.0, 0.5) {$\beta$};
	\end{pgfonlayer}
	\begin{pgfonlayer}{edgelayer}
	\end{pgfonlayer}
\end{tikzpicture}

==> figures/big-scalar-equation-l-pi-arxiv/big-scalar-equation-l-pi-arxiv_00.tikz <==
\begin{tikzpicture}
	\begin{pgfonlayer}{nodelayer}
		\node [style=rn] (0)  at (0.0, -0.0) {$\pi$};
		\node [style=gn] (1)  at (-0.5, 0.5) {$\pi$};
		\node [style=gn] (2)  at (0.5, 0.5) {$\beta$};
		\node [style=gn] (3)  at (-0.5, -0.5) {$\pi$};
		\node [style=gn] (4)  at (0.5, -0.5) {$\beta$};
	\end{pgfonlayer}
	\begin{pgfonlayer}{edgelayer}
		\draw (1) to (4);
		\draw (2) to (3);
	\end{pgfonlayer}
\end{tikzpicture}

==> figures/big-scalar-equation-l-pi-arxiv/big-scalar-equation-l-pi-arxiv_01.tikz <==
\begin{tikzpicture}
	\begin{pgfonlayer}{nodelayer}
		\node [style=gn] (6)  at (0.75, 0.75) {};
		\node [style=gn] (7)  at (0.25, -0.75) {$\beta{+}\pi$};
		\node [style=gn] (8)  at (-0.75, -0.75) {$\beta{+}\pi$};
		\node [style=rn] (9)  at (-0.75, 0.5) {};
		\node [style=gn] (10)  at (-0.25, -0.0) {};
		\node [style=rn] (11)  at (-0.25, 0.5) {};
		\node [style=gn] (12)  at (-0.75, -0.0) {};
		\node [style=rn] (14)  at (0.75, -0.25) {$\pi$};
		\node [style=gn] (15)  at (0.75, 0.25) {$\pi$};
		\node [style=rn] (16)  at (0.25, 0.5) {};
		\node [style=gn] (17)  at (0.25, -0.0) {};
	\end{pgfonlayer}
	\begin{pgfonlayer}{edgelayer}
		\draw [bend right=45, looseness=1.25] (9) to (12);
		\draw [bend left=45, looseness=1.25] (9) to (12);
		\draw (10) to (11);
		\draw [bend right=45, looseness=1.25] (11) to (10);
		\draw [bend left=45, looseness=1.25] (11) to (10);
		\draw (12) to (9);
		\draw [style=none] (15) to (14);
		\draw [bend right=45, looseness=1.25] (16) to (17);
		\draw [bend left=45, looseness=1.25] (16) to (17);
		\draw (17) to (16);
	\end{pgfonlayer}
\end{tikzpicture}

==> figures/big-scalar-equation-l-pi-arxiv/big-scalar-equation-l-pi-arxiv_02.tikz <==
\begin{tikzpicture}
	\begin{pgfonlayer}{nodelayer}
		\node [style=gn] (18)  at (0.625, -0.25) {};
		\node [style=rn] (19)  at (0.625, 0.25) {};
		\node [style=rn] (20)  at (0.125, -0.25) {$\pi$};
		\node [style=gn] (21)  at (-0.625, -0.5) {$\beta{+}\pi$};
		\node [style=gn] (22)  at (0.125, 0.25) {$\pi$};
		\node [style=gn] (23)  at (-0.625, 0.5) {$\beta{+}\pi$};
	\end{pgfonlayer}
	\begin{pgfonlayer}{edgelayer}
		\draw (18) to (19);
		\draw [bend right=45, looseness=1.25] (19) to (18);
		\draw [bend left=45, looseness=1.25] (19) to (18);
		\draw [style=none] (22) to (20);
	\end{pgfonlayer}
\end{tikzpicture}

==> figures/big-scalar-equation-l-pi/big-scalar-equation-l-pi_00.tikz <==
\begin{tikzpicture}
	\begin{pgfonlayer}{nodelayer}
		\node [style=rn] (0)  at (0.0, -0.0) {$\pi$};
		\node [style=gn] (1)  at (-0.5, 0.5) {$\pi$};
		\node [style=gn] (2)  at (0.5, 0.5) {$\beta$};
		\node [style=gn] (3)  at (-0.5, -0.5) {$\pi$};
		\node [style=gn] (4)  at (0.5, -0.5) {$\beta$};
	\end{pgfonlayer}
	\begin{pgfonlayer}{edgelayer}
		\draw (1) to (4);
		\draw (2) to (3);
	\end{pgfonlayer}
\end{tikzpicture}

==> figures/big-scalar-equation-l-pi/big-scalar-equation-l-pi_01.tikz <==
\begin{tikzpicture}
	\begin{pgfonlayer}{nodelayer}
		\node [style=gn] (6)  at (0.75, 0.5) {};
		\node [style=gn] (7)  at (0.0, -0.5) {$\beta{+}\pi$};
		\node [style=gn] (8)  at (-0.75, -0.5) {$\beta{+}\pi$};
		\node [style=rn] (9)  at (-0.75, 0.5) {};
		\node [style=gn] (10)  at (-0.25, -0.0) {};
		\node [style=rn] (11)  at (-0.25, 0.5) {};
		\node [style=gn] (12)  at (-0.75, -0.0) {};
		\node [style=rn] (14)  at (0.75, -0.5) {$\pi$};
		\node [style=gn] (15)  at (0.75, -0.0) {$\pi$};
		\node [style=rn] (16)  at (0.25, 0.5) {};
		\node [style=gn] (17)  at (0.25, -0.0) {};
	\end{pgfonlayer}
	\begin{pgfonlayer}{edgelayer}
		\draw [bend right=45, looseness=1.25] (9) to (12);
		\draw [bend left=45, looseness=1.25] (9) to (12);
		\draw (10) to (11);
		\draw [bend right=45, looseness=1.25] (11) to (10);
		\draw [bend left=45, looseness=1.25] (11) to (10);
		\draw (12) to (9);
		\draw [style=none] (15) to (14);
		\draw [bend right=45, looseness=1.25] (16) to (17);
		\draw [bend left=45, looseness=1.25] (16) to (17);
		\draw (17) to (16);
	\end{pgfonlayer}
\end{tikzpicture}

==> figures/big-scalar-equation-l-pi/big-scalar-equation-l-pi_02.tikz <==
\begin{tikzpicture}
	\begin{pgfonlayer}{nodelayer}
		\node [style=gn] (18)  at (0.625, -0.125) {};
		\node [style=rn] (19)  at (0.625, 0.375) {};
		\node [style=rn] (20)  at (0.125, -0.125) {$\pi$};
		\node [style=gn] (21)  at (-0.625, -0.375) {$\beta{+}\pi$};
		\node [style=gn] (22)  at (0.125, 0.375) {$\pi$};
		\node [style=gn] (23)  at (-0.625, 0.375) {$\beta{+}\pi$};
	\end{pgfonlayer}
	\begin{pgfonlayer}{edgelayer}
		\draw (18) to (19);
		\draw [bend right=45, looseness=1.25] (19) to (18);
		\draw [bend left=45, looseness=1.25] (19) to (18);
		\draw [style=none] (22) to (20);
	\end{pgfonlayer}
\end{tikzpicture}

==> figures/big-scalar-equation-l-pi_2/big-scalar-equation-l-pi_2_00.tikz <==
\begin{tikzpicture}
	\begin{pgfonlayer}{nodelayer}
		\node [style=rn] (0)  at (0.0, -0.0) {$\pi$};
		\node [style=gn] (1)  at (-0.5, 0.5) {$\frac{\pi}{2}$};
		\node [style=gn] (2)  at (0.5, 0.5) {$\beta$};
		\node [style=gn] (3)  at (-0.5, -0.5) {$\frac{\pi}{2}$};
		\node [style=gn] (4)  at (0.5, -0.5) {$\beta$};
	\end{pgfonlayer}
	\begin{pgfonlayer}{edgelayer}
		\draw (1) to (4);
		\draw (2) to (3);
	\end{pgfonlayer}
\end{tikzpicture}

==> figures/big-scalar-equation-l-pi_2/big-scalar-equation-l-pi_2_01.tikz <==
\begin{tikzpicture}
	\begin{pgfonlayer}{nodelayer}
		\node [style=gn] (6)  at (0.75, -0.25) {$\frac{\pi}{2}$};
		\node [style=gn] (7)  at (0.25, -0.25) {};
		\node [style=rn] (8)  at (0.75, 0.25) {$\pi$};
		\node [style=rn] (9)  at (0.25, 0.25) {};
		\node [style=gn] (10)  at (-0.75, -0.5) {$\frac{\pi}{2}$};
		\node [style=gn] (11)  at (-0.25, 0.5) {$\beta$};
		\node [style=gn] (12)  at (-0.25, -0.5) {$\beta$};
		\node [style=rn] (13)  at (-0.5, -0.0) {};
		\node [style=gn, inner sep=-0.5pt] (14)  at (-0.75, 0.5) {$\frac{-\pi}{2}$};
	\end{pgfonlayer}
	\begin{pgfonlayer}{edgelayer}
		\draw [style=none] (6) to (8);
		\draw (7) to (9);
		\draw [bend right=45, looseness=1.25] (9) to (7);
		\draw [bend left=45, looseness=1.25] (9) to (7);
		\draw (11) to (10);
		\draw (14) to (12);
	\end{pgfonlayer}
\end{tikzpicture}

==> figures/big-scalar-equation-l-pi_2/big-scalar-equation-l-pi_2_02.tikz <==
\begin{tikzpicture}
	\begin{pgfonlayer}{nodelayer}
		\node [style=gn] (15)  at (0.75, -0.25) {$\frac{\pi}{2}$};
		\node [style=rn] (17)  at (0.25, 0.25) {};
		\node [style=rn] (18)  at (-0.25, -0.0) {};
		\node [style=gn] (19)  at (0.25, -0.25) {};
		\node [style=gn] (20)  at (-0.25, -0.5) {$\beta$};
		\node [style=gn] (21)  at (-0.25, 0.5) {$\beta$};
		\node [style=rn] (22)  at (0.75, 0.25) {$\pi$};
		\node [style=gn] (23)  at (-0.75, -0.0) {};
	\end{pgfonlayer}
	\begin{pgfonlayer}{edgelayer}
		\draw [style=none] (15) to (22);
		\draw [bend right=45, looseness=1.25] (17) to (19);
		\draw [bend left=45, looseness=1.25] (17) to (19);
		\draw (19) to (17);
		\draw [style=none] (21) to (20);
		\draw [style=none, bend right=45, looseness=1.25] (23) to (18);
		\draw [style=none, bend left=45, looseness=1.25] (23) to (18);
	\end{pgfonlayer}
\end{tikzpicture}

==> figures/big-scalar-equation-l-pi_2/big-scalar-equation-l-pi_2_03.tikz <==
\begin{tikzpicture}
	\begin{pgfonlayer}{nodelayer}
		\node [style=gn] (24)  at (-0.25, -0.5) {};
		\node [style=rn] (25)  at (0.25, -0.0) {$\pi$};
		\node [style=gn] (26)  at (0.25, -0.5) {$\frac{\pi}{2}$};
		\node [style=gn] (28)  at (0.0, 0.5) {$2\beta$};
		\node [style=rn] (29)  at (-0.25, -0.0) {};
	\end{pgfonlayer}
	\begin{pgfonlayer}{edgelayer}
		\draw (24) to (29);
		\draw [style=none] (26) to (25);
		\draw [bend right=45, looseness=1.25] (29) to (24);
		\draw [bend left=45, looseness=1.25] (29) to (24);
	\end{pgfonlayer}
\end{tikzpicture}

==> figures/big-scalar-equation-r-0/big-scalar-equation-r-0_00.tikz <==
\begin{tikzpicture}
	\begin{pgfonlayer}{nodelayer}
		\node [style=gn] (1)  at (-0.5, 0.25) {$\beta$};
		\node [style=rn] (2)  at (0.0, 0.25) {$\pi$};
		\node [style=gn] (3)  at (0.0, -0.25) {$\beta$};
		\node [style=gn] (4)  at (-0.5, -0.25) {-$\beta$};
		\node [style=gn] (5)  at (0.5, -0.25) {};
		\node [style=rn] (6)  at (0.5, 0.25) {};
	\end{pgfonlayer}
	\begin{pgfonlayer}{edgelayer}
		\draw (3) to (2);
		\draw (5) to (6);
		\draw [bend right=45, looseness=1.25] (6) to (5);
		\draw [bend left=45, looseness=1.25] (6) to (5);
	\end{pgfonlayer}
\end{tikzpicture}

==> figures/big-scalar-equation-r-0/big-scalar-equation-r-0_01.tikz <==
\begin{tikzpicture}
	\begin{pgfonlayer}{nodelayer}
		\node [style=gn] (7)  at (0.0, 0.25) {$\beta$};
		\node [style=gn] (8)  at (0.0, -0.25) {$\beta$};
	\end{pgfonlayer}
	\begin{pgfonlayer}{edgelayer}
	\end{pgfonlayer}
\end{tikzpicture}

==> figures/big-scalar-equation-r-pi/big-scalar-equation-r-pi_00.tikz <==
\begin{tikzpicture}
	\begin{pgfonlayer}{nodelayer}
		\node [style=gn] (1)  at (-0.625, 0.5) {$\pi$+$\beta$};
		\node [style=rn] (2)  at (0.125, 0.25) {$\pi$};
		\node [style=gn] (3)  at (0.125, -0.25) {$\beta$};
		\node [style=gn] (4)  at (-0.625, -0.5) {$\pi$-$\beta$};
		\node [style=gn] (5)  at (0.625, -0.25) {};
		\node [style=rn] (6)  at (0.625, 0.25) {};
	\end{pgfonlayer}
	\begin{pgfonlayer}{edgelayer}
		\draw (3) to (2);
		\draw (5) to (6);
		\draw [bend right=45, looseness=1.25] (6) to (5);
		\draw [bend left=45, looseness=1.25] (6) to (5);
	\end{pgfonlayer}
\end{tikzpicture}

==> figures/big-scalar-equation-r-pi/big-scalar-equation-r-pi_01.tikz <==
\begin{tikzpicture}
	\begin{pgfonlayer}{nodelayer}
		\node [style=gn] (7)  at (-0.625, -0.5) {$\beta$-$\pi$};
		\node [style=gn] (8)  at (0.625, -0.25) {};
		\node [style=rn] (9)  at (0.625, 0.25) {};
		\node [style=gn] (10)  at (0.125, -0.25) {$\pi$};
		\node [style=rn] (11)  at (0.125, 0.25) {$\pi$};
		\node [style=gn] (12)  at (-0.625, 0.5) {$\pi$+$\beta$};
	\end{pgfonlayer}
	\begin{pgfonlayer}{edgelayer}
		\draw (8) to (9);
		\draw [bend right=45, looseness=1.25] (9) to (8);
		\draw [bend left=45, looseness=1.25] (9) to (8);
		\draw (10) to (11);
	\end{pgfonlayer}
\end{tikzpicture}

==> figures/big-scalar-equation-r-pi_2-arxiv/big-scalar-equation-r-pi_2-arxiv_00.tikz <==
\begin{tikzpicture}
	\begin{pgfonlayer}{nodelayer}
		\node [style=gn] (1)  at (-0.625, 0.5) {$\frac{\pi}{2}$+$\beta$};
		\node [style=rn] (2)  at (0.125, 0.25) {$\pi$};
		\node [style=gn] (3)  at (0.125, -0.25) {$\beta$};
		\node [style=gn] (4)  at (-0.625, -0.5) {$\frac{\pi}{2}$-$\beta$};
		\node [style=gn] (5)  at (0.625, -0.25) {};
		\node [style=rn] (6)  at (0.625, 0.25) {};
	\end{pgfonlayer}
	\begin{pgfonlayer}{edgelayer}
		\draw (3) to (2);
		\draw (5) to (6);
		\draw [bend right=45, looseness=1.25] (6) to (5);
		\draw [bend left=45, looseness=1.25] (6) to (5);
	\end{pgfonlayer}
\end{tikzpicture}

==> figures/big-scalar-equation-r-pi_2-arxiv/big-scalar-equation-r-pi_2-arxiv_01.tikz <==
\begin{tikzpicture}
	\begin{pgfonlayer}{nodelayer}
		\node [style=gn] (7)  at (0.625, -0.375) {$\frac{\pi}{2}$};
		\node [style=rn] (8)  at (0.625, 0.125) {$\pi$};
		\node [style=gn] (9)  at (-0.125, 0.625) {$\frac{\pi}{2}$+$\beta$};
		\node [style=gn] (10)  at (-0.125, -0.625) {$\beta$-$\frac{\pi}{2}$};
		\node [style=rn] (11)  at (-0.125, -0.125) {};
		\node [style=gn] (12)  at (-0.625, -0.125) {};
	\end{pgfonlayer}
	\begin{pgfonlayer}{edgelayer}
		\draw (7) to (8);
		\draw [style=none] (9) to (10);
		\draw [style=none] (11) to (12);
	\end{pgfonlayer}
\end{tikzpicture}

==> figures/big-scalar-equation-r-pi_2-arxiv/big-scalar-equation-r-pi_2-arxiv_02.tikz <==
\begin{tikzpicture}
	\begin{pgfonlayer}{nodelayer}
		\node [style=rn] (13)  at (0.25, 0.25) {$\pi$};
		\node [style=gn] (14)  at (-0.25, -0.5) {};
		\node [style=gn] (15)  at (-0.25, 0.5) {$2\beta$};
		\node [style=rn] (16)  at (-0.25, -0.0) {};
		\node [style=gn] (17)  at (0.25, -0.25) {$\frac{\pi}{2}$};
	\end{pgfonlayer}
	\begin{pgfonlayer}{edgelayer}
		\draw [style=none, bend right=45, looseness=1.25] (15) to (16);
		\draw [style=none, bend left=45, looseness=1.25] (15) to (16);
		\draw [style=none] (16) to (14);
		\draw (17) to (13);
	\end{pgfonlayer}
\end{tikzpicture}

==> figures/big-scalar-equation-r-pi_2-arxiv/big-scalar-equation-r-pi_2-arxiv_03.tikz <==
\begin{tikzpicture}
	\begin{pgfonlayer}{nodelayer}
		\node [style=gn] (20)  at (0.0, 0.5) {$2\beta$};
		\node [style=rn] (21)  at (0.25, -0.0) {$\pi$};
		\node [style=gn] (22)  at (0.25, -0.5) {$\frac{\pi}{2}$};
		\node [style=gn] (23)  at (-0.25, -0.5) {};
		\node [style=rn] (24)  at (-0.25, -0.0) {};
	\end{pgfonlayer}
	\begin{pgfonlayer}{edgelayer}
		\draw (22) to (21);
		\draw (23) to (24);
		\draw [bend right=45, looseness=1.25] (24) to (23);
		\draw [bend left=45, looseness=1.25] (24) to (23);
	\end{pgfonlayer}
\end{tikzpicture}

==> figures/big-scalar-equation-r-pi_2/big-scalar-equation-r-pi_2_00.tikz <==
\begin{tikzpicture}
	\begin{pgfonlayer}{nodelayer}
		\node [style=gn] (1)  at (-0.625, 0.5) {$\frac{\pi}{2}$+$\beta$};
		\node [style=rn] (2)  at (0.125, 0.25) {$\pi$};
		\node [style=gn] (3)  at (0.125, -0.25) {$\beta$};
		\node [style=gn] (4)  at (-0.625, -0.5) {$\frac{\pi}{2}$-$\beta$};
		\node [style=gn] (5)  at (0.625, -0.25) {};
		\node [style=rn] (6)  at (0.625, 0.25) {};
	\end{pgfonlayer}
	\begin{pgfonlayer}{edgelayer}
		\draw (3) to (2);
		\draw (5) to (6);
		\draw [bend right=45, looseness=1.25] (6) to (5);
		\draw [bend left=45, looseness=1.25] (6) to (5);
	\end{pgfonlayer}
\end{tikzpicture}

==> figures/big-scalar-equation-r-pi_2/big-scalar-equation-r-pi_2_01.tikz <==
\begin{tikzpicture}
	\begin{pgfonlayer}{nodelayer}
		\node [style=gn] (7)  at (0.5, -0.25) {$\frac{\pi}{2}$};
		\node [style=rn] (8)  at (0.5, 0.25) {$\pi$};
		\node [style=gn] (9)  at (0.0, 0.5) {$\frac{\pi}{2}$+$\beta$};
		\node [style=gn] (10)  at (0.0, -0.5) {$\beta$-$\frac{\pi}{2}$};
		\node [style=rn] (11)  at (0.0, -0.0) {};
		\node [style=gn] (12)  at (-0.5, -0.0) {};
	\end{pgfonlayer}
	\begin{pgfonlayer}{edgelayer}
		\draw (7) to (8);
		\draw [style=none] (9) to (10);
		\draw [style=none] (11) to (12);
	\end{pgfonlayer}
\end{tikzpicture}

==> figures/big-scalar-equation-r-pi_2/big-scalar-equation-r-pi_2_02.tikz <==
\begin{tikzpicture}
	\begin{pgfonlayer}{nodelayer}
		\node [style=rn] (13)  at (0.25, 0.25) {$\pi$};
		\node [style=gn] (14)  at (-0.25, -0.5) {};
		\node [style=gn] (15)  at (-0.25, 0.5) {$2\beta$};
		\node [style=rn] (16)  at (-0.25, -0.0) {};
		\node [style=gn] (17)  at (0.25, -0.25) {$\frac{\pi}{2}$};
	\end{pgfonlayer}
	\begin{pgfonlayer}{edgelayer}
		\draw [style=none, bend right=45, looseness=1.25] (15) to (16);
		\draw [style=none, bend left=45, looseness=1.25] (15) to (16);
		\draw [style=none] (16) to (14);
		\draw (17) to (13);
	\end{pgfonlayer}
\end{tikzpicture}

==> figures/big-scalar-equation-r-pi_2/big-scalar-equation-r-pi_2_03.tikz <==
\begin{tikzpicture}
	\begin{pgfonlayer}{nodelayer}
		\node [style=gn] (20)  at (0.0, 0.5) {$2\beta$};
		\node [style=rn] (21)  at (0.25, -0.0) {$\pi$};
		\node [style=gn] (22)  at (0.25, -0.5) {$\frac{\pi}{2}$};
		\node [style=gn] (23)  at (-0.25, -0.5) {};
		\node [style=rn] (24)  at (-0.25, -0.0) {};
	\end{pgfonlayer}
	\begin{pgfonlayer}{edgelayer}
		\draw (22) to (21);
		\draw (23) to (24);
		\draw [bend right=45, looseness=1.25] (24) to (23);
		\draw [bend left=45, looseness=1.25] (24) to (23);
	\end{pgfonlayer}
\end{tikzpicture}

==> figures/bw-equivalence/bw-equivalence_01.tikz <==
\begin{tikzpicture}
	\begin{pgfonlayer}{nodelayer}
		\node [style=none] (6)  at (0.0, 1.0) {};
		\node [style=ug] (7)  at (0.0, -0.5) {};
		\node [style=none] (8)  at (0.0, -1.0) {};
		\node [style=rn] (9)  at (0.0, 0.25) {$\pi$};
	\end{pgfonlayer}
	\begin{pgfonlayer}{edgelayer}
		\draw [style=none] (6.center) to (8.center);
	\end{pgfonlayer}
\end{tikzpicture}

==> figures/cyclo-supp-3-interp9/cyclo-supp-3-interp9_00.tikz <==
\begin{tikzpicture}
	\begin{pgfonlayer}{nodelayer}
		\node [style=rn] (0)  at (-0.125, -0.125) {};
		\node [style=none] (2)  at (-0.125, -0.625) {};
		\node [style=gn] (3)  at (-0.125, 0.625) {\scriptsize $\alpha{+}\frac{2\pi}{3}$};
		\node [style=gn, align=center] (4)  at (0.875, 0.625) {\scriptsize $\alpha{+}\frac{4\pi}{3}$};
		\node [style=gn] (5)  at (-0.875, 0.625) {$~\alpha~$};
	\end{pgfonlayer}
	\begin{pgfonlayer}{edgelayer}
		\draw (0) to (3);
		\draw (0) to (2.center);
		\draw [bend left, looseness=1.00] (4) to (0);
		\draw [bend right, looseness=1.00] (5) to (0);
	\end{pgfonlayer}
\end{tikzpicture}

==> figures/cyclo-supp-3-interp9/cyclo-supp-3-interp9_01.tikz <==
\begin{tikzpicture}
	\begin{pgfonlayer}{nodelayer}
		\node [style=gn] (9)  at (0.0, 0.5) {$9\alpha$};
		\node [style=gn, align=center] (10)  at (0.5, 0.5) {$9\alpha$};
		\node [style=none] (11)  at (0.0, -0.5) {};
		\node [style=gn] (12)  at (-0.5, 0.5) {$9\alpha$};
		\node [style=rn] (13)  at (0.0, 0.0) {};
	\end{pgfonlayer}
	\begin{pgfonlayer}{edgelayer}
		\draw [bend left, looseness=1.00] (10) to (13);
		\draw [bend right, looseness=1.00] (12) to (13);
		\draw (13) to (9);
		\draw (13) to (11.center);
	\end{pgfonlayer}
\end{tikzpicture}

==> figures/cyclo-supp-3-interp9/cyclo-supp-3-interp9_02.tikz <==
\begin{tikzpicture}
	\begin{pgfonlayer}{nodelayer}
		\node [style=none] (6)  at (0.0, -0.5) {};
		\node [style=rn] (7)  at (0.0, 0.0) {};
		\node [style=gn, align=center] (8)  at (0.0, 0.5) {$27\alpha$};
	\end{pgfonlayer}
	\begin{pgfonlayer}{edgelayer}
		\draw (7) to (6.center);
		\draw [bend right=75, looseness=1.25] (7) to (8);
		\draw [bend right=75, looseness=1.25] (8) to (7);
		\draw (8) to (7);
	\end{pgfonlayer}
\end{tikzpicture}

==> figures/cyclo-supp-3-interp9/cyclo-supp-3-interp9_03.tikz <==
\begin{tikzpicture}
	\begin{pgfonlayer}{nodelayer}
		\node [style=rn] (16)  at (0.0, 0.0) {};
		\node [style=gn, align=center] (17)  at (0.0, 0.5) {$3\alpha$};
		\node [style=none] (18)  at (0.0, -0.5) {};
	\end{pgfonlayer}
	\begin{pgfonlayer}{edgelayer}
		\draw (16) to (18.center);
		\draw [bend right=75, looseness=1.25] (16) to (17);
		\draw [bend right=75, looseness=1.25] (17) to (16);
		\draw (17) to (16);
	\end{pgfonlayer}
\end{tikzpicture}

==> figures/distribution-lemma-proof/distribution-lemma-proof_00.tikz <==
\begin{tikzpicture}
	\begin{pgfonlayer}{nodelayer}
		\node [style=none] (8)  at (0.375, -0.0) {};
		\node [style=uglabel] (9)  at (-0.125, 0.25) {$r$};
		\node [style=ug] (10)  at (-0.125, -0.0) {};
		\node [style=ug] (11)  at (0.375, 0.25) {};
		\node [style=uglabel] (12)  at (0.375, -0.0) {$b$};
		\node [style=none] (13)  at (0.125, 1.25) {};
		\node [style=gn] (14)  at (0.125, 0.75) {};
		\node [style=none] (15)  at (0.125, -1.25) {};
		\node [style=none] (16)  at (-0.125, -0.0) {};
		\node [style=uglabel] (17)  at (0.375, 0.5) {$a$};
		\node [style=ug] (18)  at (0.375, -0.25) {};
		\node [style=gn] (19)  at (0.125, -0.75) {};
		\node [style=gn, align=center] (30)  at (-1.125, -0.25) {\tiny $2\rho{+}\rho_a{+}$\\ \tiny$\rho_b{-}\frac{3\pi}{4}{+}$\\ \tiny$2\theta{+}\theta_a{+}\theta_b$};
		\node [style=rn] (31)  at (-1.125, 0.75) {$\pi$};
		\node [style=gn] (32)  at (1.125, 1.0) {$2\rho_a$};
		\node [style=gn] (33)  at (1.125, 0.25) {$2\rho$};
		\node [style=gn] (34)  at (1.125, -1.25) {$2\rho_b$};
		\node [style=gn] (160)  at (1.125, -0.5) {$2\rho$};
	\end{pgfonlayer}
	\begin{pgfonlayer}{edgelayer}
		\draw [style=none, in=-45, out=90, looseness=1.00] (8.center) to (14);
		\draw [style=none] (13.center) to (14);
		\draw [style=none, in=90, out=-135, looseness=1.00] (14) to (16.center);
		\draw [style=none, in=135, out=-90, looseness=1.00] (16.center) to (19);
		\draw [style=none, in=-90, out=45, looseness=1.00] (19) to (8.center);
		\draw [style=none] (19) to (15.center);
		\draw [style=none] (31) to (30);
	\end{pgfonlayer}
\end{tikzpicture}

==> figures/distribution-lemma-proof/distribution-lemma-proof_01.tikz <==
\begin{tikzpicture}
	\begin{pgfonlayer}{nodelayer}
		\node [style=gn, xshift=3pt] (35)  at (-1.625, 0.5) {$\frac{\pi}{2}${-}$\rho$};
		\node [style=rn] (36)  at (-0.875, 1.25) {};
		\node [style=gn] (37)  at (-0.875, 1.75) {$\rho$};
		\node [style=rn] (38)  at (-0.875, -0.5) {$\frac{\pi}{2}$};
		\node [style=gn] (39)  at (-0.375, -1.0) {-$\theta$};
		\node [style=gn] (40)  at (-1.375, 1.25) {$\rho$};
		\node [style=gn] (41)  at (-0.375, 1.0) {$\theta$};
		\node [style=none] (42)  at (-0.375, 2.0) {};
		\node [style=gn] (43)  at (-0.875, 0.0) {$\rho$};
		\node [style=rn] (44)  at (-0.875, 0.5) {};
		\node [style=none] (45)  at (-0.375, -2.0) {};
		\node [style=gn] (46)  at (-0.125, 0.25) {$\frac{\pi}{2}${-}$\rho_a$};
		\node [style=gn] (47)  at (0.625, 1.0) {$\rho$};
		\node [style=gn] (48)  at (0.125, 2.0) {$\rho_a$};
		\node [style=rn, yshift=1pt] (49)  at (0.625, 0.5) {$\frac{\pi}{2}$};
		\node [style=rn] (50)  at (0.125, 1.5) {};
		\node [style=rn] (51)  at (0.125, 1.0) {};
		\node [style=gn] (52)  at (0.625, 1.5) {$\rho_a$};
		\node [style=gn, xshift=-3pt] (53)  at (1.375, -0.5) {$\frac{\pi}{2}${-}$\rho_b$};
		\node [style=gn] (54)  at (0.625, 0.0) {-$\theta_a$};
		\node [style=gn] (55)  at (0.625, -1.0) {$\rho_b$};
		\node [style=gn] (56)  at (1.125, 0.75) {$\rho_b$};
		\node [style=rn] (57)  at (0.125, -1.0) {$\frac{\pi}{2}$};
		\node [style=rn] (58)  at (1.125, 0.25) {};
		\node [style=rn] (59)  at (0.625, -0.5) {};
		\node [style=gn] (60)  at (1.625, 0.25) {$\rho_b$};
		\node [style=gn] (61)  at (1.625, 1.0) {};
		\node [style=rn] (62)  at (1.625, 1.5) {};
		\node [style=gn] (63)  at (1.125, 1.25) {};
		\node [style=gn] (64)  at (-0.375, 1.5) {$\theta_a$};
		\node [style=gn] (65)  at (-0.375, -1.5) {-$\theta_b$};
		\node [style=gn] (66)  at (0.125, -0.5) {$\theta_b$};
		\node [style=rn] (98)  at (-1.625, -0.25) {$\pi$};
		\node [style=gn, align=center] (99)  at (-1.625, -1.25) {\tiny $2\rho{+}\rho_a{+}$\\ \tiny$\rho_b{-}\frac{3\pi}{4}{+}$\\ \tiny$2\theta{+}\theta_a{+}\theta_b$};
		\node [style=gn] (161)  at (1.375, -1.5) {$2\rho$};
	\end{pgfonlayer}
	\begin{pgfonlayer}{edgelayer}
		\draw (36) to (41);
		\draw (37) to (36);
		\draw [style=none] (38) to (39);
		\draw [style=none] (39) to (45.center);
		\draw [style=none] (39) to (55);
		\draw (40) to (36);
		\draw [style=none] (41) to (44);
		\draw [style=none] (41) to (47);
		\draw [style=none] (42.center) to (41);
		\draw (44) to (35);
		\draw [style=none] (44) to (38);
		\draw [style=none] (47) to (54);
		\draw (48) to (50);
		\draw [style=none] (50) to (41);
		\draw (51) to (46);
		\draw (52) to (50);
		\draw [style=none] (54) to (66);
		\draw [style=none] (55) to (59);
		\draw (56) to (58);
		\draw (58) to (54);
		\draw (59) to (53);
		\draw (60) to (58);
		\draw (61) to (62);
		\draw [style=none] (66) to (59);
		\draw [style=none] (98) to (99);
	\end{pgfonlayer}
\end{tikzpicture}

==> figures/distribution-lemma-proof/distribution-lemma-proof_02.tikz <==
\begin{tikzpicture}
	\begin{pgfonlayer}{nodelayer}
		\node [style=gn] (68)  at (0.75, 0.25) {$\theta_b$};
		\node [style=gn] (69)  at (-0.25, 1.75) {$\theta_a$};
		\node [style=none] (70)  at (-0.25, -2.25) {};
		\node [style=gn] (71)  at (0.75, -0.75) {$\rho_b$};
		\node [style=gn] (72)  at (-0.25, -0.75) {$\theta$};
		\node [style=gn] (73)  at (1.75, 0.5) {$\rho_b$};
		\node [style=gn] (74)  at (-1.5, -0.0) {};
		\node [style=rn] (75)  at (0.75, -0.25) {};
		\node [style=gn] (76)  at (-0.25, -1.25) {$\theta_b$};
		\node [style=gn] (77)  at (-1.25, 1.5) {$\rho$};
		\node [style=rn] (78)  at (0.25, 1.25) {$\pi$};
		\node [style=gn] (79)  at (0.75, 1.75) {$\rho_a$};
		\node [style=gn] (80)  at (1.25, 1.0) {$\rho_b$};
		\node [style=rn] (81)  at (-0.75, 0.75) {$\pi$};
		\node [style=rn, yshift=1pt] (82)  at (0.75, 0.75) {$\frac{\pi}{2}$};
		\node [style=gn] (83)  at (-0.25, 1.25) {$\theta$};
		\node [style=rn, inner sep=-0.5pt] (84)  at (-0.75, -0.25) {$\frac{-\pi}{2}$};
		\node [style=none] (85)  at (-0.25, 2.25) {};
		\node [style=rn] (86)  at (0.25, 1.75) {};
		\node [style=gn] (87)  at (-0.75, 0.25) {$\rho$};
		\node [style=gn] (88)  at (-0.75, 2.0) {$\rho$};
		\node [style=rn] (89)  at (-0.75, 1.5) {};
		\node [style=gn] (90)  at (0.25, -0.25) {$\theta_a$};
		\node [style=gn] (91)  at (0.75, 1.25) {$\rho$};
		\node [style=gn] (92)  at (0.25, 2.25) {$\rho_a$};
		\node [style=rn] (93)  at (1.25, 0.5) {};
		\node [style=gn] (94)  at (-1.75, 0.75) {$\rho$};
		\node [style=gn] (95)  at (1.75, -0.25) {$\rho_b$};
		\node [style=gn] (96)  at (-0.25, 0.25) {$\rho_a$};
		\node [style=gn, inner sep=-0.5pt] (97)  at (-0.25, 0.75) {$\frac{-\pi}{2}$};
		\node [style=rn, inner sep=-0.5pt] (100)  at (0.25, -0.75) {$\frac{-\pi}{2}$};
		\node [style=rn] (101)  at (-0.25, -1.75) {$\pi$};
		\node [style=gn, inner sep=-0.5pt] (102)  at (-1.25, 0.75) {$\frac{-\pi}{2}$};
		\node [style=gn, inner sep=-0.5pt] (103)  at (1.25, -0.25) {$\frac{-\pi}{2}$};
		\node [style=rn] (104)  at (0.25, 0.25) {$\pi$};
		\node [style=gn] (128)  at (0.5, -2.0) {};
		\node [style=rn] (129)  at (0.5, -1.5) {};
		\node [style=rn] (130)  at (-1.5, -1.0) {$\pi$};
		\node [style=gn, align=center] (131)  at (-1.5, -1.75) {\tiny $\rho{+}\theta$};
		\node [style=gn] (162)  at (1.5, -1.25) {$2\rho$};
	\end{pgfonlayer}
	\begin{pgfonlayer}{edgelayer}
		\draw [style=none] (68) to (104);
		\draw [style=none] (71) to (75);
		\draw [style=none] (72) to (70.center);
		\draw [style=none] (72) to (71);
		\draw (73) to (93);
		\draw [style=none] (75) to (95);
		\draw (77) to (89);
		\draw [style=none] (78) to (97);
		\draw (79) to (86);
		\draw (80) to (93);
		\draw [style=none] (81) to (84);
		\draw [style=none] (81) to (94);
		\draw [style=none] (83) to (81);
		\draw [style=none] (83) to (91);
		\draw [style=none] (84) to (72);
		\draw [style=none] (85.center) to (83);
		\draw [style=none] (86) to (83);
		\draw (88) to (89);
		\draw (89) to (83);
		\draw [style=none] (90) to (75);
		\draw [style=none] (91) to (68);
		\draw (92) to (86);
		\draw (93) to (68);
		\draw [style=none] (97) to (96);
		\draw [style=none] (104) to (90);
		\draw (128) to (129);
		\draw [style=none] (130) to (131);
	\end{pgfonlayer}
\end{tikzpicture}

==> figures/distribution-lemma-proof/distribution-lemma-proof_03.tikz <==
\begin{tikzpicture}
	\begin{pgfonlayer}{nodelayer}
		\node [style=gn, inner sep=-0.5pt] (105)  at (-1.0, 1.75) {$\frac{-\pi}{2}$};
		\node [style=gn] (106)  at (0.0, 1.75) {$\theta$};
		\node [style=rn] (107)  at (-0.5, 1.75) {$\pi$};
		\node [style=gn] (108)  at (-1.0, 2.25) {$\rho$};
		\node [style=gn] (109)  at (-1.0, 1.25) {$\rho$};
		\node [style=rn, inner sep=-0.5pt] (110)  at (-0.5, 0.75) {$\frac{-\pi}{2}$};
		\node [style=none] (111)  at (0.0, 2.75) {};
		\node [style=rn] (113)  at (0.0, 0.25) {$\pi$};
		\node [style=gn] (114)  at (-0.5, 1.25) {$\rho$};
		\node [style=gn] (115)  at (-0.5, 2.75) {$\rho$};
		\node [style=gn] (116)  at (0.0, 0.75) {$\theta_a$};
		\node [style=rn] (117)  at (-0.5, 2.25) {};
		\node [style=gn] (118)  at (0.0, 1.25) {$\theta$};
		\node [style=gn] (119)  at (0.0, 2.25) {$\theta_a$};
		\node [style=gn] (120)  at (1.0, 2.25) {$\rho_a$};
		\node [style=rn] (121)  at (0.5, 1.75) {$\pi$};
		\node [style=gn, inner sep=-0.5pt] (122)  at (1.0, 1.75) {$\frac{-\pi}{2}$};
		\node [style=gn] (123)  at (0.5, 2.75) {$\rho_a$};
		\node [style=gn] (124)  at (0.5, 1.25) {$\rho_a$};
		\node [style=rn, inner sep=-0.5pt] (125)  at (0.5, 0.75) {$\frac{-\pi}{2}$};
		\node [style=rn] (126)  at (0.5, 2.25) {};
		\node [style=gn] (127)  at (1.0, 1.25) {$\rho_a$};
		\node [style=gn] (132)  at (0.5, -1.25) {$\rho_b$};
		\node [style=rn] (133)  at (0.5, -0.75) {$\pi$};
		\node [style=gn] (134)  at (0.0, -1.25) {$\theta$};
		\node [style=gn] (135)  at (1.0, -1.25) {$\rho_b$};
		\node [style=gn] (136)  at (-1.0, -1.25) {$\rho$};
		\node [style=rn] (137)  at (0.5, -0.25) {};
		\node [style=rn] (138)  at (0.0, -2.25) {$\pi$};
		\node [style=gn] (139)  at (0.0, -1.75) {$\theta_b$};
		\node [style=rn] (140)  at (-0.5, -0.75) {$\pi$};
		\node [style=gn] (141)  at (0.0, -0.75) {$\theta$};
		\node [style=rn] (142)  at (-0.5, -0.25) {};
		\node [style=gn, inner sep=-0.5pt] (143)  at (-1.0, -0.75) {$\frac{-\pi}{2}$};
		\node [style=gn] (144)  at (-0.5, 0.25) {$\rho$};
		\node [style=gn, inner sep=-0.5pt] (145)  at (1.0, -0.75) {$\frac{-\pi}{2}$};
		\node [style=gn] (146)  at (-0.5, -1.25) {$\rho$};
		\node [style=rn, inner sep=-0.5pt] (147)  at (0.5, -1.75) {$\frac{-\pi}{2}$};
		\node [style=gn] (148)  at (0.0, -0.25) {$\theta_b$};
		\node [style=gn] (149)  at (0.5, 0.25) {$\rho_b$};
		\node [style=gn] (150)  at (-1.0, -0.25) {$\rho$};
		\node [style=rn, inner sep=-0.5pt] (151)  at (-0.5, -1.75) {$\frac{-\pi}{2}$};
		\node [style=gn] (152)  at (1.0, -0.25) {$\rho_b$};
		\node [style=none] (153)  at (0.0, -2.75) {};
		\node [style=gn] (164)  at (1.0, 0.75) {};
		\node [style=gn] (165)  at (1.0, 0.25) {};
		\node [style=rn] (166)  at (1.0, -2.0) {$\pi$};
		\node [style=gn] (167)  at (1.0, -2.5) {$\frac{\pi}{4}$};
	\end{pgfonlayer}
	\begin{pgfonlayer}{edgelayer}
		\draw [style=none] (105) to (109);
		\draw [style=none] (105) to (107);
		\draw [style=none] (106) to (107);
		\draw [style=none] (106) to (121);
		\draw [style=none] (107) to (110);
		\draw (108) to (117);
		\draw [style=none] (110) to (118);
		\draw [style=none] (111.center) to (106);
		\draw (115) to (117);
		\draw [style=none] (116) to (125);
		\draw (117) to (106);
		\draw (120) to (126);
		\draw [style=none] (121) to (125);
		\draw [style=none] (121) to (122);
		\draw [style=none] (122) to (127);
		\draw (123) to (126);
		\draw [style=none] (126) to (106);
		\draw [style=none] (133) to (147);
		\draw [style=none] (133) to (145);
		\draw [style=none] (134) to (153.center);
		\draw [style=none] (137) to (141);
		\draw [style=none] (139) to (147);
		\draw [style=none] (140) to (151);
		\draw [style=none] (141) to (140);
		\draw [style=none] (141) to (133);
		\draw [style=none] (141) to (118);
		\draw (142) to (141);
		\draw [style=none] (143) to (136);
		\draw [style=none] (143) to (140);
		\draw (144) to (142);
		\draw [style=none] (145) to (135);
		\draw (149) to (137);
		\draw (150) to (142);
		\draw [style=none] (151) to (134);
		\draw (152) to (137);
		\draw [style=none] (166) to (167);
	\end{pgfonlayer}
\end{tikzpicture}

==> figures/distribution-lemma-proof/distribution-lemma-proof_04.tikz <==
\begin{tikzpicture}
	\begin{pgfonlayer}{nodelayer}
		\node [style=uglabel] (0)  at (-0.125, 0.75) {$r$};
		\node [style=uglabel] (1)  at (0.375, 0.75) {$a$};
		\node [style=ug] (2)  at (0.375, 0.5) {};
		\node [style=ug] (3)  at (-0.125, 0.5) {};
		\node [style=gn] (4)  at (0.125, 1.0) {};
		\node [style=none] (5)  at (0.125, 1.5) {};
		\node [style=none] (6)  at (-0.125, 0.5) {};
		\node [style=none] (7)  at (0.375, 0.5) {};
		\node [style=ug] (21)  at (-0.125, -0.5) {};
		\node [style=uglabel] (22)  at (-0.125, -0.25) {$r$};
		\node [style=none] (23)  at (0.375, -0.5) {};
		\node [style=gn] (24)  at (0.125, -1.0) {};
		\node [style=uglabel] (25)  at (0.375, -0.25) {$b$};
		\node [style=none] (26)  at (0.125, -1.5) {};
		\node [style=gn] (27)  at (0.125, -0.0) {};
		\node [style=ug] (28)  at (0.375, -0.5) {};
		\node [style=none] (29)  at (-0.125, -0.5) {};
		\node [style=rn] (154)  at (-1.125, 0.25) {$\pi$};
		\node [style=gn, align=center] (155)  at (-1.125, -0.75) {\tiny $2\rho{+}\rho_a{+}$\\ \tiny$\rho_b{-}\frac{3\pi}{4}{+}$\\ \tiny$2\theta{+}\theta_a{+}\theta_b$};
		\node [style=gn] (156)  at (1.125, 1.25) {$2\rho_a$};
		\node [style=gn] (157)  at (1.125, 0.5) {$2\rho$};
		\node [style=gn] (158)  at (1.125, -1.0) {$2\rho_b$};
		\node [style=gn] (159)  at (1.125, -0.25) {$2\rho$};
	\end{pgfonlayer}
	\begin{pgfonlayer}{edgelayer}
		\draw [style=none, in=90, out=-135, looseness=1.00] (4) to (6.center);
		\draw [style=none] (5.center) to (4);
		\draw [style=none, in=135, out=-90, looseness=1.00] (6.center) to (27);
		\draw [style=none, in=-45, out=90, looseness=1.00] (7.center) to (4);
		\draw [style=none, in=45, out=-90, looseness=1.00] (7.center) to (27);
		\draw [style=none, in=-45, out=90, looseness=1.00] (23.center) to (27);
		\draw [style=none, in=-90, out=45, looseness=1.00] (24) to (23.center);
		\draw [style=none] (24) to (26.center);
		\draw [style=none, in=90, out=-135, looseness=1.00] (27) to (29.center);
		\draw [style=none, in=135, out=-90, looseness=1.00] (29.center) to (24);
		\draw [style=none] (154) to (155);
	\end{pgfonlayer}
\end{tikzpicture}

==> figures/example-affine-gn.tikz <==
\begin{tikzpicture}
	\begin{pgfonlayer}{nodelayer}
		\node [style=gn, align=center] (0) at (0, 0.25) {$\frac{\pi}{4}{+}$\\$3\alpha{-}\beta$};
		\node [style=none] (1) at (0, -0.5) {};
	\end{pgfonlayer}
	\begin{pgfonlayer}{edgelayer}
		\draw [style=none] (0) to (1.center);
	\end{pgfonlayer}
\end{tikzpicture}

==> figures/gn-alpha-double-interp/gn-alpha-double-interp_00.tikz <==
\begin{tikzpicture}
	\begin{pgfonlayer}{nodelayer}
		\node [style=none] (0)  at (0.0, 0.5) {$~\cdots~$};
		\node [style=none] (1)  at (-0.25, -0.75) {};
		\node [style=none] (2)  at (0.25, -0.75) {};
		\node [style=none] (3)  at (0.0, -0.5) {$~\cdots~$};
		\node [style=none] (4)  at (-0.25, 0.75) {};
		\node [style=gn] (5)  at (0.0, -0.0) {$\alpha$};
		\node [style=none] (6)  at (0.25, 0.75) {};
	\end{pgfonlayer}
	\begin{pgfonlayer}{edgelayer}
		\draw [style=none, in=90, out=-90, looseness=1.25] (4.center) to (2.center);
		\draw [style=none, in=90, out=-90, looseness=1.25] (6.center) to (1.center);
	\end{pgfonlayer}
\end{tikzpicture}

==> figures/gn-alpha-double-interp/gn-alpha-double-interp_01.tikz <==
\begin{tikzpicture}
	\begin{pgfonlayer}{nodelayer}
		\node [style=none] (8)  at (0.25, -0.75) {};
		\node [style=none] (9)  at (0.25, 0.75) {};
		\node [style=none] (10)  at (0.0, 0.5) {$~\cdots~$};
		\node [style=none] (11)  at (0.0, -0.5) {$~\cdots~$};
		\node [style=none] (12)  at (-0.25, -0.75) {};
		\node [style=none] (13)  at (-0.25, 0.75) {};
		\node [style=white dot] (14)  at (0.0, -0.0) {};
		\node [style=none, anchor=west] (15)  at (0.25, -0.0) {$e^{i\alpha}$};
	\end{pgfonlayer}
	\begin{pgfonlayer}{edgelayer}
		\draw [style=none, in=90, out=-90, looseness=1.25] (9.center) to (12.center);
		\draw [style=none, in=90, out=-90, looseness=1.25] (13.center) to (8.center);
	\end{pgfonlayer}
\end{tikzpicture}

==> figures/gn-alpha-double-interp/gn-alpha-double-interp_02.tikz <==
\begin{tikzpicture}
	\begin{pgfonlayer}{nodelayer}
		\node [style=none] (17)  at (-0.25, -0.75) {};
		\node [style=none] (18)  at (-0.25, 0.75) {};
		\node [style=none] (19)  at (-0.5, 0.5) {$~\cdots~$};
		\node [style=none] (20)  at (-0.5, -0.5) {$~\cdots~$};
		\node [style=gn] (21)  at (-0.5, -0.0) {$\alpha$};
		\node [style=none] (22)  at (-0.75, -0.75) {};
		\node [style=none] (23)  at (-0.75, 0.75) {};
		\node [style=rn] (24)  at (-1.0, -0.0) {};
		\node [style=rn] (25)  at (0.0, -0.0) {};
		\node [style=gn] (26)  at (-1.25, 0.5) {};
		\node [style=gn] (27)  at (-1.25, -0.5) {};
		\node [style=gn] (28)  at (0.25, 0.5) {};
		\node [style=gn] (29)  at (0.25, -0.5) {};
		\node [style=gn] (30)  at (0.75, -0.25) {};
		\node [style=rn] (31)  at (0.75, 0.25) {};
		\node [style=gn] (32)  at (1.25, -0.25) {};
		\node [style=rn] (33)  at (1.25, 0.25) {};
	\end{pgfonlayer}
	\begin{pgfonlayer}{edgelayer}
		\draw [style=none, in=90, out=-90, looseness=1.25] (18.center) to (22.center);
		\draw [style=none, in=90, out=-90, looseness=1.25] (23.center) to (17.center);
		\draw (24) to (27);
		\draw (25) to (24);
		\draw (25) to (29);
		\draw (26) to (24);
		\draw (28) to (25);
		\draw [bend right=45, looseness=1.00] (30) to (31);
		\draw [bend right=45, looseness=1.00] (31) to (30);
		\draw (31) to (30);
		\draw [bend right=45, looseness=1.00] (32) to (33);
		\draw [bend right=45, looseness=1.00] (33) to (32);
		\draw (33) to (32);
	\end{pgfonlayer}
\end{tikzpicture}

==> figures/gn-alpha-double-interp/gn-alpha-double-interp_03.tikz <==
\begin{tikzpicture}
	\begin{pgfonlayer}{nodelayer}
		\node [style=none] (35)  at (0.25, -0.75) {};
		\node [style=none] (36)  at (0.25, 0.75) {};
		\node [style=none] (37)  at (0.0, 0.5) {$~\cdots~$};
		\node [style=none] (38)  at (0.0, -0.5) {$~\cdots~$};
		\node [style=gn] (39)  at (0.0, 0.0) {$\alpha$};
		\node [style=none] (40)  at (-0.25, -0.75) {};
		\node [style=none] (41)  at (-0.25, 0.75) {};
	\end{pgfonlayer}
	\begin{pgfonlayer}{edgelayer}
		\draw [style=none, in=90, out=-90, looseness=1.25] (36.center) to (40.center);
		\draw [style=none, in=90, out=-90, looseness=1.25] (41.center) to (35.center);
	\end{pgfonlayer}
\end{tikzpicture}

==> figures/gn-alpha-inverse-proof/gn-alpha-inverse-proof_00.tikz <==
\begin{tikzpicture}
	\begin{pgfonlayer}{nodelayer}
		\node [style=uglabel] (0)  at (-0.5, 0.25) {$\tan(\alpha)$};
		\node [style=gn] (1)  at (-1.25, -0.25) {$2\alpha$};
		\node [style=ug] (2)  at (-0.5, 0.0) {};
		\node [style=rn] (3)  at (-0.5, 0.5) {$\pi$};
		\node [style=rn, inner sep=-0.5pt] (4)  at (-0.5, -0.5) {$\frac{-\pi}{2}$};
		\node [style=rn] (5)  at (0.25, -0.25) {$\pi$};
		\node [style=gn, inner sep=-0.5pt] (6)  at (0.25, -0.75) {$\frac{-\pi}{4}$};
		\node [style=none, xshift=-4pt, anchor=west] (12)  at (1.25, 0.25) {$\left.\vphantom{\rule{1pt}{1.5em}}\right)$};
		\node [style=none, anchor=west] (13)  at (1.25, 0.75) {\scriptsize $\otimes 4$};
		\node [style=rn] (14)  at (1.0, 0.5) {};
		\node [style=gn] (15)  at (1.0, 0.0) {};
		\node [style=none, anchor=east, xshift=4pt] (16)  at (0.75, 0.25) {$\left(\vphantom{\rule{1pt}{1.5em}}\right.$};
	\end{pgfonlayer}
	\begin{pgfonlayer}{edgelayer}
		\draw (3) to (4);
		\draw (5) to (6);
		\draw [bend right=45, looseness=1.00] (14) to (15);
		\draw (14) to (15);
		\draw [bend right=45, looseness=1.00] (15) to (14);
	\end{pgfonlayer}
\end{tikzpicture}

==> figures/gn-alpha-inverse-proof/gn-alpha-inverse-proof_01.tikz <==
\begin{tikzpicture}
	\begin{pgfonlayer}{nodelayer}
		\node [style=gn, inner sep=-0.5pt, align=center] (17)  at (-0.25, -1.25) {$\frac{-\pi}{4}$};
		\node [style=rn] (18)  at (-1.0, -0.0) {};
		\node [style=gn] (19)  at (0.0, 0.75) {$\alpha$};
		\node [style=rn] (20)  at (-0.25, -0.75) {$\pi$};
		\node [style=gn] (21)  at (-1.0, 0.75) {};
		\node [style=gn] (22)  at (-0.25, -0.0) {$\frac{\pi}{2}${-}$\alpha$};
		\node [style=gn] (23)  at (-1.0, -0.5) {$\alpha$};
		\node [style=rn] (24)  at (-0.5, 0.75) {};
		\node [style=gn] (25)  at (-0.5, 1.25) {$\alpha$};
		\node [style=rn] (26)  at (-1.0, 1.25) {$\pi$};
		\node [style=rn, inner sep=-0.5pt] (27)  at (-1.0, -1.0) {};
		\node [style=rn] (28)  at (0.75, 0.25) {};
		\node [style=gn, inner sep=-0.5pt] (29)  at (0.5, -1.25) {$\frac{-\pi}{4}$};
		\node [style=none, xshift=4pt, anchor=east] (30)  at (0.5, -0.0) {$\left(\vphantom{\rule{1pt}{1.5em}}\right.$};
		\node [style=none, anchor=west] (31)  at (1.0, 0.5) {\scriptsize $\otimes 4$};
		\node [style=none, anchor=west, xshift=-4pt] (32)  at (1.0, -0.0) {$\left.\vphantom{\rule{1pt}{1.5em}}\right)$};
		\node [style=gn] (33)  at (0.75, -0.25) {};
		\node [style=rn] (34)  at (0.5, -0.75) {$\pi$};
	\end{pgfonlayer}
	\begin{pgfonlayer}{edgelayer}
		\draw (18) to (22);
		\draw (19) to (24);
		\draw (20) to (17);
		\draw (24) to (21);
		\draw (25) to (24);
		\draw (26) to (27);
		\draw [bend right=45, looseness=1.00] (28) to (33);
		\draw (28) to (33);
		\draw [bend right=45, looseness=1.00] (33) to (28);
		\draw (34) to (29);
	\end{pgfonlayer}
\end{tikzpicture}

==> figures/gn-alpha-inverse-proof/gn-alpha-inverse-proof_02.tikz <==
\begin{tikzpicture}
	\begin{pgfonlayer}{nodelayer}
		\node [style=gn] (35)  at (0.25, 1.0) {$\alpha$};
		\node [style=none, anchor=east, xshift=4pt] (36)  at (0.0, -0.75) {$\left(\vphantom{\rule{1pt}{1.5em}}\right.$};
		\node [style=gn] (37)  at (-0.5, 0.25) {$\frac{\pi}{2}${-}$\alpha$};
		\node [style=gn] (38)  at (0.25, -1.0) {};
		\node [style=gn] (39)  at (0.25, -0.0) {$\alpha$};
		\node [style=rn] (40)  at (-0.5, 1.0) {$\pi$};
		\node [style=none, xshift=-4pt, anchor=west] (42)  at (0.5, -0.75) {$\left.\vphantom{\rule{1pt}{1.5em}}\right)$};
		\node [style=rn] (43)  at (-0.5, -0.5) {$\pi$};
		\node [style=none, anchor=west] (44)  at (0.5, -0.25) {\scriptsize $\otimes 4$};
		\node [style=rn] (45)  at (0.25, -0.5) {};
		\node [style=gn, align=center, inner sep=-0.5pt] (46)  at (-0.5, -1.0) {$\frac{-\pi}{2}$};
		\node [style=rn] (47)  at (0.25, 0.5) {$\pi$};
	\end{pgfonlayer}
	\begin{pgfonlayer}{edgelayer}
		\draw [style=none] (35) to (39);
		\draw [bend right=45, looseness=1.00] (38) to (45);
		\draw [style=none] (40) to (37);
		\draw (43) to (46);
		\draw [bend right=45, looseness=1.00] (45) to (38);
		\draw (45) to (38);
	\end{pgfonlayer}
\end{tikzpicture}

==> figures/gn-alpha-inverse-proof/gn-alpha-inverse-proof_03.tikz <==
\begin{tikzpicture}
	\begin{pgfonlayer}{nodelayer}
		\node [style=gn] (48)  at (-0.5, -0.875) {{-}$\alpha$};
		\node [style=none, anchor=west, xshift=-4pt] (49)  at (0.5, -0.625) {$\left.\vphantom{\rule{1pt}{1.5em}}\right)$};
		\node [style=rn] (50)  at (0.25, -0.375) {};
		\node [style=none, anchor=west] (51)  at (0.5, -0.125) {\scriptsize $\otimes 4$};
		\node [style=none, xshift=4pt, anchor=east] (52)  at (0.0, -0.625) {$\left(\vphantom{\rule{1pt}{1.5em}}\right.$};
		\node [style=rn] (54)  at (-0.5, 0.875) {$\pi$};
		\node [style=gn] (55)  at (0.25, -0.875) {};
		\node [style=rn] (56)  at (-0.5, -0.375) {$\pi$};
		\node [style=gn, inner sep=-0.5pt, align=center] (57)  at (-0.5, 0.375) {$\alpha$};
		\node [style=gn] (58)  at (0.25, 0.625) {};
	\end{pgfonlayer}
	\begin{pgfonlayer}{edgelayer}
		\draw [bend right=45, looseness=1.00] (50) to (55);
		\draw (50) to (55);
		\draw (54) to (57);
		\draw [bend right=45, looseness=1.00] (55) to (50);
		\draw [style=none] (56) to (48);
	\end{pgfonlayer}
\end{tikzpicture}

==> figures/gn-alpha-inverse-proof/gn-alpha-inverse-proof_04.tikz <==
\begin{tikzpicture}
	\begin{pgfonlayer}{nodelayer}
		\node [style=none] (8)  at (-0.25, 0.25) {};
		\node [style=none] (9)  at (-0.25, -0.25) {};
		\node [style=none] (10)  at (0.25, -0.25) {};
		\node [style=none] (11)  at (0.25, 0.25) {};
	\end{pgfonlayer}
	\begin{pgfonlayer}{edgelayer}
		\draw [style=dashed] (8.center) to (9.center);
		\draw [style=dashed] (9.center) to (10.center);
		\draw [style=dashed] (10.center) to (11.center);
		\draw [style=dashed] (11.center) to (8.center);
	\end{pgfonlayer}
\end{tikzpicture}

==> figures/gn-pi_4-1-1.tikz <==
\begin{tikzpicture}
	\begin{pgfonlayer}{nodelayer}
		\node [style=gn] (0) at (0, -0) {$\frac{\pi}{4}$};
		\node [style=none] (1) at (0, 0.5000001) {};
		\node [style=none] (2) at (0, -0.5000001) {};
	\end{pgfonlayer}
	\begin{pgfonlayer}{edgelayer}
		\draw (1.center) to (2.center);
	\end{pgfonlayer}
\end{tikzpicture}

==> figures/h-on-red-spiders/h-on-red-spiders_00.tikz <==
\begin{tikzpicture}
	\begin{pgfonlayer}{nodelayer}
		\node [style=rn] (0)  at (0.0, -0.0) {$n\alpha{+}c$};
		\node [style=none] (1)  at (0.5, -0.75) {};
		\node [style=none] (2)  at (-0.5, -0.75) {};
		\node [style=none] (3)  at (0.5, 0.75) {};
		\node [style=none] (4)  at (-0.5, 0.75) {};
		\node [style=none] (13)  at (0.0, -0.75) {$~\cdots~$};
		\node [style=none] (14)  at (0.0, 0.5) {$~\cdots~$};
	\end{pgfonlayer}
	\begin{pgfonlayer}{edgelayer}
		\draw [style=none, in=90, out=-90, looseness=1.00] (3.center) to (2.center);
		\draw [style=none, in=90, out=-90, looseness=1.00] (4.center) to (1.center);
	\end{pgfonlayer}
\end{tikzpicture}

==> figures/h-on-red-spiders/h-on-red-spiders_01.tikz <==
\begin{tikzpicture}
	\begin{pgfonlayer}{nodelayer}
		\node [style=none] (6)  at (-0.75, -0.75) {};
		\node [style=none] (7)  at (-0.75, 0.75) {};
		\node [style=none] (8)  at (0.25, -0.75) {};
		\node [style=rn] (9)  at (-0.25, -0.0) {};
		\node [style=none] (10)  at (0.25, 0.75) {};
		\node [style=gn] (11)  at (0.75, -0.0) {$n\alpha{+}c$};
		\node [style={{H box}}, xshift=3.5pt] (12)  at (0.0, -0.0) {};
		\node [style=none] (15)  at (-0.25, 0.5) {$~\cdots~$};
		\node [style=none] (16)  at (-0.25, -0.75) {$~\cdots~$};
	\end{pgfonlayer}
	\begin{pgfonlayer}{edgelayer}
		\draw [style=none, in=90, out=-90, looseness=1.00] (7.center) to (8.center);
		\draw [style=none, in=90, out=-90, looseness=1.00] (10.center) to (6.center);
		\draw [style=none] (11) to (9);
	\end{pgfonlayer}
\end{tikzpicture}

==> figures/hadamard-double-interpretation-t/hadamard-double-interpretation-t_00.tikz <==
\begin{tikzpicture}
	\begin{pgfonlayer}{nodelayer}
		\node [style={{H box}}] (1)  at (0.0, -0.0) {};
		\node [style=none] (2)  at (0.0, 0.5) {};
		\node [style=none] (3)  at (0.0, -0.5) {};
	\end{pgfonlayer}
	\begin{pgfonlayer}{edgelayer}
		\draw [style=none] (2.center) to (3.center);
	\end{pgfonlayer}
\end{tikzpicture}

==> figures/hadamard-double-interpretation-t/hadamard-double-interpretation-t_01.tikz <==
\begin{tikzpicture}
	\begin{pgfonlayer}{nodelayer}
		\node [style=zwcross] (4)  at (-0.375, -0.0) {};
		\node [style=none] (5)  at (-0.625, -0.5) {};
		\node [style=white dot] (6)  at (-0.125, 0.25) {};
		\node [style=dot] (7)  at (0.375, 0.25) {};
		\node [style=white dot] (8)  at (0.375, -0.25) {};
		\node [style=white dot] (9)  at (-0.125, -0.25) {};
		\node [style=none] (10)  at (-0.625, 0.5) {};
		\node [style=none] (12)  at (0.625, -0.25) {$\frac{1}{\sqrt{2}}$};
	\end{pgfonlayer}
	\begin{pgfonlayer}{edgelayer}
		\draw [style=none, in=90, out=-135, looseness=1.00] (4) to (5.center);
		\draw [style=none] (4) to (9);
		\draw [style=none] (6) to (4);
		\draw [style=none] (7) to (8);
		\draw [in=135, out=45, loop] (7) to ();
		\draw [style=none, in=135, out=-90, looseness=1.00] (10.center) to (4);
	\end{pgfonlayer}
\end{tikzpicture}

==> figures/hadamard-double-interpretation-t/hadamard-double-interpretation-t_02.tikz <==
\begin{tikzpicture}
	\begin{pgfonlayer}{nodelayer}
		\node [style=uglabel] (0)  at (1.25, 0.25) {$1/\sqrt{2}$};
		\node [style=gn] (14)  at (-0.75, -0.0) {};
		\node [style=gn] (15)  at (0.25, -0.0) {};
		\node [style=gn] (16)  at (0.25, 0.75) {};
		\node [style=gn] (17)  at (0.25, -0.5) {};
		\node [style=none] (18)  at (-0.75, -0.75) {};
		\node [style=none] (19)  at (-0.75, 0.75) {};
		\node [style={{H box}}] (20)  at (-0.25, -0.0) {};
		\node [style=gn] (21)  at (-1.25, 0.25) {};
		\node [style=rn] (22)  at (-1.25, -0.25) {};
		\node [style=gn] (23)  at (0.75, 0.25) {};
		\node [style=rn] (24)  at (0.75, 0.75) {};
		\node [style=rn] (29)  at (1.25, 0.5) {$\pi$};
		\node [style=ug] (30)  at (1.25, -0.0) {};
		\node [style=rn] (31)  at (1.25, -0.5) {};
		\node [style=rn] (32)  at (0.75, -0.25) {};
		\node [style=gn] (33)  at (0.75, -0.75) {};
	\end{pgfonlayer}
	\begin{pgfonlayer}{edgelayer}
		\draw [in=-135, out=90, looseness=1.00] (14) to (16);
		\draw (14) to (15);
		\draw (15) to (17);
		\draw (18.center) to (14);
		\draw [in=90, out=-90, looseness=1.00] (19.center) to (15);
		\draw (21) to (22);
		\draw [bend right=45, looseness=1.00] (23) to (24);
		\draw [bend right=45, looseness=1.00] (24) to (23);
		\draw (24) to (23);
		\draw [style=none] (29) to (31);
		\draw [bend right=45, looseness=1.00] (32) to (33);
		\draw (32) to (33);
		\draw [bend right=45, looseness=1.00] (33) to (32);
	\end{pgfonlayer}
\end{tikzpicture}

==> figures/hadamard-double-interpretation-t/hadamard-double-interpretation-t_03.tikz <==
\begin{tikzpicture}
	\begin{pgfonlayer}{nodelayer}
		\node [style=none] (26)  at (-0.5, 0.5) {};
		\node [style={{H box}}] (27)  at (-0.5, -0.0) {};
		\node [style=none] (28)  at (-0.5, -0.5) {};
		\node [style=rn] (34)  at (0.0, -0.25) {};
		\node [style=gn] (35)  at (0.0, 0.25) {};
		\node [style=rn] (36)  at (0.5, 0.25) {};
		\node [style=gn] (37)  at (0.5, -0.25) {};
	\end{pgfonlayer}
	\begin{pgfonlayer}{edgelayer}
		\draw [style=none] (26.center) to (28.center);
		\draw (35) to (34);
		\draw [bend right=45, looseness=1.00] (36) to (37);
		\draw (36) to (37);
		\draw [bend right=45, looseness=1.00] (37) to (36);
	\end{pgfonlayer}
\end{tikzpicture}

==> figures/hadamard-double-interpretation-t/hadamard-double-interpretation-t_04.tikz <==
\begin{tikzpicture}
	\begin{pgfonlayer}{nodelayer}
		\node [style=none] (39)  at (0.0, 0.5) {};
		\node [style={{H box}}] (40)  at (0.0, -0.0) {};
		\node [style=none] (41)  at (0.0, -0.5) {};
	\end{pgfonlayer}
	\begin{pgfonlayer}{edgelayer}
		\draw [style=none] (39.center) to (41.center);
	\end{pgfonlayer}
\end{tikzpicture}

==> figures/hadamard-double-interpretation/hadamard-double-interpretation_00.tikz <==
\begin{tikzpicture}
	\begin{pgfonlayer}{nodelayer}
		\node [style={{H box}}] (0)  at (0.0, -0.0) {};
		\node [style=none] (1)  at (0.0, 0.5) {};
		\node [style=none] (2)  at (0.0, -0.5) {};
	\end{pgfonlayer}
	\begin{pgfonlayer}{edgelayer}
		\draw [style=none] (1.center) to (2.center);
	\end{pgfonlayer}
\end{tikzpicture}

==> figures/hadamard-double-interpretation/hadamard-double-interpretation_01.tikz <==
\begin{tikzpicture}
	\begin{pgfonlayer}{nodelayer}
		\node [style=zwcross] (3)  at (-0.375, -0.0) {};
		\node [style=none] (4)  at (-0.625, -0.5) {};
		\node [style=white dot] (5)  at (-0.125, 0.25) {};
		\node [style=dot] (6)  at (0.375, 0.25) {};
		\node [style=white dot] (7)  at (0.375, -0.25) {};
		\node [style=white dot] (8)  at (-0.125, -0.25) {};
		\node [style=none] (9)  at (-0.625, 0.5) {};
		\node [style=none] (11)  at (0.625, -0.25) {$\frac{1}{\sqrt{2}}$};
	\end{pgfonlayer}
	\begin{pgfonlayer}{edgelayer}
		\draw [style=none, in=90, out=-135, looseness=1.00] (3) to (4.center);
		\draw [style=none] (3) to (8);
		\draw [style=none] (5) to (3);
		\draw [style=none] (6) to (7);
		\draw [in=135, out=45, loop] (6) to ();
		\draw [style=none, in=135, out=-90, looseness=1.00] (9.center) to (3);
	\end{pgfonlayer}
\end{tikzpicture}

==> figures/hadamard-double-interpretation/hadamard-double-interpretation_02.tikz <==
\begin{tikzpicture}
	\begin{pgfonlayer}{nodelayer}
		\node [style=gn] (13)  at (-1.0, -0.0) {};
		\node [style=gn] (14)  at (0.0, -0.0) {};
		\node [style=gn] (15)  at (0.0, 0.75) {};
		\node [style=gn] (16)  at (0.0, -0.5) {};
		\node [style=none] (17)  at (-1.0, -0.75) {};
		\node [style=none] (18)  at (-1.0, 0.75) {};
		\node [style={{H box}}] (19)  at (-0.5, -0.0) {};
		\node [style=gn] (20)  at (0.5, 0.25) {};
		\node [style=rn] (21)  at (0.5, -0.25) {};
		\node [style=gn] (22)  at (1.0, -0.25) {};
		\node [style=rn] (23)  at (1.0, 0.25) {};
	\end{pgfonlayer}
	\begin{pgfonlayer}{edgelayer}
		\draw [in=-135, out=90, looseness=1.00] (13) to (15);
		\draw (13) to (14);
		\draw (14) to (16);
		\draw (17.center) to (13);
		\draw [in=90, out=-90, looseness=1.00] (18.center) to (14);
		\draw (20) to (21);
		\draw [bend right=45, looseness=1.00] (22) to (23);
		\draw [bend right=45, looseness=1.00] (23) to (22);
		\draw (23) to (22);
	\end{pgfonlayer}
\end{tikzpicture}

==> figures/hadamard-double-interpretation/hadamard-double-interpretation_03.tikz <==
\begin{tikzpicture}
	\begin{pgfonlayer}{nodelayer}
		\node [style=none] (25)  at (0.0, 0.5) {};
		\node [style={{H box}}] (26)  at (0.0, -0.0) {};
		\node [style=none] (27)  at (0.0, -0.5) {};
	\end{pgfonlayer}
	\begin{pgfonlayer}{edgelayer}
		\draw [style=none] (25.center) to (27.center);
	\end{pgfonlayer}
\end{tikzpicture}

==> figures/incomplete-pi_3-proof/incomplete-pi_3-proof_00.tikz <==
\begin{tikzpicture}
	\begin{pgfonlayer}{nodelayer}
		\node [style=gn] (7)  at (0.375, 0.0) {$\frac{4\pi}{3}$};
		\node [style=gn] (8)  at (-0.375, 0.0) {$\frac{2\pi}{3}$};
	\end{pgfonlayer}
	\begin{pgfonlayer}{edgelayer}
	\end{pgfonlayer}
\end{tikzpicture}

==> figures/incomplete-pi_3-proof/incomplete-pi_3-proof_01.tikz <==
\begin{tikzpicture}
	\begin{pgfonlayer}{nodelayer}
		\node [style=gn] (0)  at (-0.25, 0.0) {};
		\node [style=gn] (1)  at (0.25, 0.0) {};
	\end{pgfonlayer}
	\begin{pgfonlayer}{edgelayer}
	\end{pgfonlayer}
\end{tikzpicture}

==> figures/incomplete-pi_3-proof/incomplete-pi_3-proof_02.tikz <==
\begin{tikzpicture}
	\begin{pgfonlayer}{nodelayer}
		\node [style=none] (3)  at (-0.25, 0.25) {};
		\node [style=none] (4)  at (-0.25, -0.25) {};
		\node [style=none] (5)  at (0.25, -0.25) {};
		\node [style=none] (6)  at (0.25, 0.25) {};
	\end{pgfonlayer}
	\begin{pgfonlayer}{edgelayer}
		\draw [style=dashed] (3.center) to (4.center);
		\draw [style=dashed] (3.center) to (6.center);
		\draw [style=dashed] (4.center) to (5.center);
		\draw [style=dashed] (6.center) to (5.center);
	\end{pgfonlayer}
\end{tikzpicture}

==> figures/lemma-arccos-1_2-to-the-n-branches/lemma-arccos-1_2-to-the-n-branches_00.tikz <==
\begin{tikzpicture}
	\begin{pgfonlayer}{nodelayer}
		\node [style=rn] (1)  at (-0.75, 0.25) {};
		\node [style=gn] (2)  at (-0.75, 0.75) {$\gamma$};
		\node [style=gn] (3)  at (-0.5, -0.25) {};
		\node [style=none] (4)  at (-0.5, -0.75) {};
		\node [style=gn] (5)  at (-0.25, 0.75) {$\gamma$};
		\node [style=rn] (9)  at (-0.25, 0.25) {$\pi$};
		\node [style=gn] (10)  at (1.25, -0.75) {};
		\node [style=rn] (11)  at (1.25, -0.25) {};
		\node [style=none] (12)  at (0.75, 0.25) {$($};
		\node [style=none, anchor=west] (13)  at (1.25, 0.5) {\scriptsize $\otimes n$};
		\node [style=rn] (14)  at (0.75, -0.25) {};
		\node [style=none] (15)  at (1.25, 0.25) {$)$};
		\node [style=gn] (16)  at (1.0, 0.25) {};
		\node [style=gn] (17)  at (0.75, -0.75) {};
		\node [style=gn] (18)  at (-1.25, 0.5) {-$\gamma$};
		\node [style=gn] (19)  at (0.25, 0.5) {-$\gamma$};
	\end{pgfonlayer}
	\begin{pgfonlayer}{edgelayer}
		\draw (1) to (3);
		\draw (2) to (1);
		\draw (3) to (4.center);
		\draw (5) to (9);
		\draw (9) to (3);
		\draw [bend right=45, looseness=1.00] (10) to (11);
		\draw [bend right=45, looseness=1.00] (11) to (10);
		\draw (11) to (10);
		\draw [bend right=45, looseness=1.00] (14) to (17);
		\draw (14) to (17);
		\draw [bend right=45, looseness=1.00] (17) to (14);
		\draw (18) to (1);
		\draw (19) to (9);
	\end{pgfonlayer}
\end{tikzpicture}

==> figures/lemma-arccos-1_2-to-the-n-branches/lemma-arccos-1_2-to-the-n-branches_01.tikz <==
\begin{tikzpicture}
	\begin{pgfonlayer}{nodelayer}
		\node [style=rn] (20)  at (0.0, 0.25) {$\pi$};
		\node [style=none] (21)  at (-0.25, -0.75) {};
		\node [style=gn] (22)  at (0.5, -0.5) {};
		\node [style=gn] (23)  at (-0.25, -0.25) {};
		\node [style=gn] (24)  at (0.0, 0.75) {};
		\node [style=rn] (25)  at (0.5, -0.0) {};
		\node [style=gn] (26)  at (1.0, -0.5) {};
		\node [style=gn] (27)  at (-1.0, 0.5) {};
		\node [style=gn] (28)  at (0.5, 0.5) {};
		\node [style=rn] (29)  at (-0.5, 0.25) {};
		\node [style=rn] (30)  at (1.0, -0.0) {};
		\node [style=gn] (31)  at (-0.5, 0.75) {};
	\end{pgfonlayer}
	\begin{pgfonlayer}{edgelayer}
		\draw (20) to (23);
		\draw [bend right=45, looseness=1.00] (22) to (25);
		\draw (23) to (21.center);
		\draw (24) to (20);
		\draw [bend right=45, looseness=1.00] (25) to (22);
		\draw (25) to (22);
		\draw [bend right=45, looseness=1.00] (26) to (30);
		\draw (27) to (29);
		\draw (28) to (20);
		\draw (29) to (23);
		\draw [bend right=45, looseness=1.00] (30) to (26);
		\draw (30) to (26);
		\draw (31) to (29);
	\end{pgfonlayer}
\end{tikzpicture}

==> figures/lemma-arccos-1_2-to-the-n-branches/lemma-arccos-1_2-to-the-n-branches_02.tikz <==
\begin{tikzpicture}
	\begin{pgfonlayer}{nodelayer}
		\node [style=none] (6)  at (0.0, -0.25) {};
		\node [style=gn] (7)  at (0.0, 0.25) {};
	\end{pgfonlayer}
	\begin{pgfonlayer}{edgelayer}
		\draw (7) to (6.center);
	\end{pgfonlayer}
\end{tikzpicture}

==> figures/lemma-for-rule-6c/lemma-for-rule-6c_00.tikz <==
\begin{tikzpicture}
	\begin{pgfonlayer}{nodelayer}
		\node [style=gn] (0)  at (-0.375, 0.5) {$\gamma$};
		\node [style=gn] (1)  at (0.375, 0.5) {-$\gamma$};
		\node [style=rn, xshift=3pt] (2)  at (-0.125, -0.0) {$\pi$};
		\node [style=none, anchor=west] (4)  at (0.375, -0.25) {\scriptsize $\otimes n$};
		\node [style=gn] (5)  at (0.125, -0.5) {};
		\node [style=none] (6)  at (0.375, -0.5) {$)$};
		\node [style=none] (7)  at (-0.125, -0.5) {$($};
	\end{pgfonlayer}
	\begin{pgfonlayer}{edgelayer}
		\draw (0) to (2);
		\draw (2) to (1);
	\end{pgfonlayer}
\end{tikzpicture}

==> figures/lemma-for-rule-6c/lemma-for-rule-6c_01.tikz <==
\begin{tikzpicture}
	\begin{pgfonlayer}{nodelayer}
		\node [style=none] (8)  at (-0.5, -0.75) {$)$};
		\node [style=gn] (9)  at (-0.75, -0.75) {};
		\node [style=none] (10)  at (-1.0, -0.75) {$($};
		\node [style=none, anchor=west] (11)  at (-0.5, -0.5) {\scriptsize $\otimes n$};
		\node [style=gn] (17)  at (0.25, -0.75) {};
		\node [style=rn] (18)  at (0.25, -0.25) {};
		\node [style=gn] (28)  at (-0.25, 0.75) {-$\gamma$};
		\node [style=gn] (29)  at (-1.0, 0.75) {$\gamma$};
		\node [style=rn, xshift=3pt] (30)  at (-0.75, 0.25) {$\pi$};
		\node [style=gn] (31)  at (1.0, 0.75) {-$\gamma$};
		\node [style=gn] (32)  at (0.25, 0.75) {$\gamma$};
		\node [style=rn, xshift=3pt] (33)  at (0.5, 0.25) {};
		\node [style=gn] (40)  at (0.75, -0.75) {};
		\node [style=rn] (41)  at (0.75, -0.25) {};
	\end{pgfonlayer}
	\begin{pgfonlayer}{edgelayer}
		\draw [bend right=45, looseness=1.00] (17) to (18);
		\draw [bend right=45, looseness=1.00] (18) to (17);
		\draw (18) to (17);
		\draw (29) to (30);
		\draw (30) to (28);
		\draw (32) to (33);
		\draw (33) to (31);
		\draw [bend right=45, looseness=1.00] (40) to (41);
		\draw [bend right=45, looseness=1.00] (41) to (40);
		\draw (41) to (40);
	\end{pgfonlayer}
\end{tikzpicture}

==> figures/lemma-for-rule-6c/lemma-for-rule-6c_02.tikz <==
\begin{tikzpicture}
	\begin{pgfonlayer}{nodelayer}
		\node [style=gn] (12)  at (0.75, -0.5) {};
		\node [style=none, anchor=west] (13)  at (1.0, -0.25) {\scriptsize $\otimes n$};
		\node [style=none] (14)  at (1.0, -0.5) {$)$};
		\node [style=none] (16)  at (0.5, -0.5) {$($};
		\node [style=gn] (19)  at (-0.75, -0.75) {};
		\node [style=rn] (20)  at (-0.75, -0.25) {};
		\node [style=gn] (21)  at (0.0, -0.0) {};
		\node [style=rn] (22)  at (0.0, -0.5) {};
		\node [style=gn] (34)  at (1.0, 0.75) {-$\gamma$};
		\node [style=gn] (35)  at (-0.25, 0.75) {-$\gamma$};
		\node [style=rn, xshift=3pt] (36)  at (0.5, 0.25) {};
		\node [style=gn] (37)  at (-1.0, 0.75) {$\gamma$};
		\node [style=rn, xshift=3pt] (38)  at (-0.75, 0.25) {$\pi$};
		\node [style=gn] (39)  at (0.25, 0.75) {$\gamma$};
	\end{pgfonlayer}
	\begin{pgfonlayer}{edgelayer}
		\draw [bend right=45, looseness=1.00] (19) to (20);
		\draw [bend right=45, looseness=1.00] (20) to (19);
		\draw (20) to (19);
		\draw (21) to (22);
		\draw (21) to (38);
		\draw (36) to (34);
		\draw (36) to (21);
		\draw (37) to (38);
		\draw (38) to (35);
		\draw (39) to (36);
	\end{pgfonlayer}
\end{tikzpicture}

==> figures/lemma-for-rule-6c/lemma-for-rule-6c_03.tikz <==
\begin{tikzpicture}
	\begin{pgfonlayer}{nodelayer}
		\node [style=gn] (23)  at (-0.25, 0.25) {};
		\node [style=rn] (25)  at (-0.25, -0.25) {};
		\node [style=gn] (26)  at (0.25, 0.25) {};
		\node [style=rn] (27)  at (0.25, -0.25) {};
	\end{pgfonlayer}
	\begin{pgfonlayer}{edgelayer}
		\draw (23) to (25);
		\draw (26) to (27);
	\end{pgfonlayer}
\end{tikzpicture}

==> figures/lemma-pi_3-branches-arxiv/lemma-pi_3-branches-arxiv_00.tikz <==
\begin{tikzpicture}
	\begin{pgfonlayer}{nodelayer}
		\node [style=gn] (0)  at (-0.25, 0.75) {$\frac{\pi}{3}$};
		\node [style=gn, inner sep=-1pt] (1)  at (-0.75, 0.5) {$\frac{-\pi}{3}$};
		\node [style=rn] (2)  at (-0.25, 0.25) {};
		\node [style=gn] (3)  at (0.0, -0.25) {};
		\node [style=none] (4)  at (0.0, -0.75) {};
		\node [style=gn] (5)  at (0.25, 0.75) {$\frac{\pi}{3}$};
		\node [style=gn, inner sep=-1pt] (6)  at (0.75, 0.5) {$\frac{-\pi}{3}$};
		\node [style=rn] (7)  at (0.25, 0.25) {$\pi$};
	\end{pgfonlayer}
	\begin{pgfonlayer}{edgelayer}
		\draw (0) to (2);
		\draw (1) to (2);
		\draw (2) to (3);
		\draw (3) to (4.center);
		\draw (5) to (7);
		\draw (6) to (7);
		\draw (7) to (3);
	\end{pgfonlayer}
\end{tikzpicture}

==> figures/lemma-pi_3-branches-arxiv/lemma-pi_3-branches-arxiv_01.tikz <==
\begin{tikzpicture}
	\begin{pgfonlayer}{nodelayer}
		\node [style=gn] (9)  at (0.0, -0.25) {};
		\node [style=none] (10)  at (0.0, -0.75) {};
		\node [style=gn, inner sep=-1pt] (11)  at (0.5, 0.75) {$\frac{-\pi}{3}$};
		\node [style=rn] (12)  at (0.0, 0.5) {$\pi$};
		\node [style=gn] (13)  at (-0.5, 0.25) {$\frac{\pi}{3}$};
		\node [style=gn] (14)  at (0.5, 0.25) {$\frac{\pi}{3}$};
		\node [style=gn, inner sep=-1pt] (15)  at (-0.5, 0.75) {$\frac{-\pi}{3}$};
		\node [style=gn] (16)  at (-0.5, -0.75) {};
		\node [style=rn] (17)  at (-0.5, -0.25) {};
		\node [style=gn] (18)  at (0.5, -0.75) {};
		\node [style=rn] (19)  at (0.5, -0.25) {};
	\end{pgfonlayer}
	\begin{pgfonlayer}{edgelayer}
		\draw (9) to (10.center);
		\draw (11) to (12);
		\draw (12) to (15);
		\draw (13) to (12);
		\draw (14) to (12);
		\draw [bend right=45, looseness=1.00] (16) to (17);
		\draw [bend right=45, looseness=1.00] (17) to (16);
		\draw (17) to (16);
		\draw [bend right=45, looseness=1.00] (18) to (19);
		\draw [bend right=45, looseness=1.00] (19) to (18);
		\draw (19) to (18);
	\end{pgfonlayer}
\end{tikzpicture}

==> figures/lemma-pi_3-branches-arxiv/lemma-pi_3-branches-arxiv_02.tikz <==
\begin{tikzpicture}
	\begin{pgfonlayer}{nodelayer}
		\node [style=rn] (20)  at (0.0, -0.0) {$\pi$};
		\node [style=gn] (21)  at (-1.0, -0.5) {};
		\node [style=none] (23)  at (-1.0, -1.0) {};
		\node [style=gn] (24)  at (-0.25, -0.5) {$\frac{\pi}{4}$};
		\node [style=gn, inner sep=-1pt] (25)  at (-0.25, 0.5) {$\frac{-\pi}{4}$};
		\node [style=none, anchor=west] (26)  at (-0.75, 1.0) {\scriptsize $\otimes 4$};
		\node [style=none, xshift=-4pt, anchor=west] (27)  at (-0.75, 0.5) {$\left.\vphantom{\rule{1pt}{1.5em}}\right)$};
		\node [style=none, anchor=east, xshift=4pt] (28)  at (-1.25, 0.5) {$\left(\vphantom{\rule{1pt}{1.5em}}\right.$};
		\node [style=gn] (29)  at (-1.0, 0.25) {};
		\node [style=rn] (30)  at (-1.0, 0.75) {};
		\node [style=rn] (31)  at (0.5, -0.5) {$\pi$};
		\node [style=gn, inner sep=-1pt] (32)  at (0.75, -1.0) {$\frac{-\pi}{4}$};
		\node [style=gn] (33)  at (0.25, -1.0) {$\frac{\pi}{4}$};
		\node [style=rn] (34)  at (1.0, -0.0) {};
		\node [style=gn, inner sep=-1pt] (35)  at (1.25, 0.5) {$\frac{-\pi}{4}$};
		\node [style=gn] (36)  at (1.25, -0.5) {$\frac{\pi}{4}$};
		\node [style=gn, inner sep=-1pt] (37)  at (0.75, 1.0) {$\frac{-\pi}{4}$};
		\node [style=rn] (38)  at (0.5, 0.5) {};
		\node [style=gn] (39)  at (0.25, 1.0) {$\frac{\pi}{4}$};
		\node [style=gn] (40)  at (0.5, -0.0) {};
	\end{pgfonlayer}
	\begin{pgfonlayer}{edgelayer}
		\draw (20) to (25);
		\draw (21) to (23.center);
		\draw (24) to (20);
		\draw [bend right=45, looseness=1.00] (29) to (30);
		\draw [bend right=45, looseness=1.00] (30) to (29);
		\draw (30) to (29);
		\draw (31) to (32);
		\draw (33) to (31);
		\draw (34) to (35);
		\draw (34) to (20);
		\draw (36) to (34);
		\draw (38) to (37);
		\draw (38) to (31);
		\draw (39) to (38);
	\end{pgfonlayer}
\end{tikzpicture}

==> figures/lemma-pi_3-branches-arxiv/lemma-pi_3-branches-arxiv_03.tikz <==
\begin{tikzpicture}
	\begin{pgfonlayer}{nodelayer}
		\node [style=rn] (41)  at (-0.25, -0.0) {};
		\node [style=gn] (42)  at (-1.25, 0.25) {};
		\node [style=rn] (43)  at (-1.25, 0.75) {};
		\node [style=gn] (44)  at (0.25, 0.0) {};
		\node [style=rn] (45)  at (0.75, 0.0) {$\pi$};
		\node [style=none, anchor=west, xshift=-4pt] (46)  at (-1.0, 0.5) {$\left.\vphantom{\rule{1pt}{1.5em}}\right)$};
		\node [style=gn] (47)  at (-1.25, -0.5) {};
		\node [style=none, anchor=west] (48)  at (-1.0, 1.0) {\scriptsize $\otimes 5$};
		\node [style=none] (50)  at (-1.25, -1.0) {};
		\node [style=none, xshift=4pt, anchor=east] (51)  at (-1.5, 0.5) {$\left(\vphantom{\rule{1pt}{1.5em}}\right.$};
		\node [style=gn] (52)  at (1.5, 0.25) {$\pi$};
		\node [style=rn] (53)  at (1.5, -0.25) {$\pi$};
		\node [style=rn] (54)  at (0.25, 0.5) {$\pi$};
		\node [style=rn] (55)  at (0.25, -0.5) {};
		\node [style=gn, inner sep=-1pt] (71)  at (0.0, 1.0) {$\frac{-\pi}{4}$};
		\node [style=gn, inner sep=-1pt] (72)  at (0.5, 1.0) {$\frac{-\pi}{4}$};
		\node [style=gn, inner sep=-1pt] (73)  at (-0.5, 0.5) {$\frac{-\pi}{4}$};
		\node [style=gn, inner sep=-1pt] (74)  at (-0.5, -0.5) {$\frac{-\pi}{4}$};
		\node [style=gn, inner sep=-1pt] (75)  at (1.0, 0.5) {$\frac{-\pi}{4}$};
		\node [style=gn, inner sep=-1pt] (76)  at (1.0, -0.5) {$\frac{-\pi}{4}$};
		\node [style=gn, inner sep=-1pt] (77)  at (0.0, -1.0) {$\frac{-\pi}{4}$};
		\node [style=gn, inner sep=-1pt] (78)  at (0.5, -1.0) {$\frac{-\pi}{4}$};
	\end{pgfonlayer}
	\begin{pgfonlayer}{edgelayer}
		\draw [style=none] (41) to (74);
		\draw [bend right=45, looseness=1.00] (42) to (43);
		\draw [bend right=45, looseness=1.00] (43) to (42);
		\draw (43) to (42);
		\draw (45) to (41);
		\draw [style=none] (45) to (75);
		\draw (47) to (50.center);
		\draw (52) to (53);
		\draw (54) to (55);
		\draw [style=none] (54) to (71);
		\draw [style=none] (55) to (78);
		\draw [style=none] (72) to (54);
		\draw [style=none] (73) to (41);
		\draw [style=none] (76) to (45);
		\draw [style=none] (77) to (55);
	\end{pgfonlayer}
\end{tikzpicture}

==> figures/lemma-pi_3-branches-arxiv/lemma-pi_3-branches-arxiv_04.tikz <==
\begin{tikzpicture}
	\begin{pgfonlayer}{nodelayer}
		\node [style=gn] (56)  at (-0.5, -0.5) {};
		\node [style=none, anchor=east, xshift=4pt] (57)  at (-0.75, 0.5) {$\left(\vphantom{\rule{1pt}{1.5em}}\right.$};
		\node [style=rn] (58)  at (0.25, -0.25) {$\pi$};
		\node [style=gn] (60)  at (-0.5, 0.25) {};
		\node [style=rn] (61)  at (-0.5, 0.75) {};
		\node [style=none, xshift=-4pt, anchor=west] (62)  at (-0.25, 0.5) {$\left.\vphantom{\rule{1pt}{1.5em}}\right)$};
		\node [style=none, anchor=west] (63)  at (-0.25, 1.0) {\scriptsize $\otimes 5$};
		\node [style=gn] (64)  at (0.25, -0.75) {$\pi$};
		\node [style=none] (65)  at (-0.5, -1.0) {};
		\node [style=rn] (66)  at (0.75, 0.75) {$\pi$};
		\node [style=gn] (70)  at (0.25, 0.25) {};
		\node [style=gn, inner sep=-1pt] (79)  at (0.75, 0.25) {$\frac{-\pi}{2}$};
		\node [style=gn, inner sep=-1pt] (80)  at (0.75, -0.75) {$\frac{-\pi}{2}$};
		\node [style=rn] (81)  at (0.75, -0.25) {$\pi$};
	\end{pgfonlayer}
	\begin{pgfonlayer}{edgelayer}
		\draw (56) to (65.center);
		\draw [bend right=45, looseness=1.00] (60) to (61);
		\draw [bend right=45, looseness=1.00] (61) to (60);
		\draw (61) to (60);
		\draw (64) to (58);
		\draw [style=none] (66) to (79);
		\draw [style=none] (81) to (80);
	\end{pgfonlayer}
\end{tikzpicture}

==> figures/lemma-pi_3-branches-arxiv/lemma-pi_3-branches-arxiv_05.tikz <==
\begin{tikzpicture}
	\begin{pgfonlayer}{nodelayer}
		\node [style=none] (68)  at (0.0, -0.25) {};
		\node [style=gn] (69)  at (0.0, 0.25) {};
	\end{pgfonlayer}
	\begin{pgfonlayer}{edgelayer}
		\draw (69) to (68.center);
	\end{pgfonlayer}
\end{tikzpicture}

==> figures/lemma-pi_3-branches/lemma-pi_3-branches_00.tikz <==
\begin{tikzpicture}
	\begin{pgfonlayer}{nodelayer}
		\node [style=gn] (0)  at (-0.25, 0.75) {$\frac{\pi}{3}$};
		\node [style=gn, inner sep=-0.5pt] (1)  at (-0.75, 0.5) {$\frac{-\pi}{3}$};
		\node [style=rn] (2)  at (-0.25, 0.25) {};
		\node [style=gn] (3)  at (0.0, -0.25) {};
		\node [style=none] (4)  at (0.0, -0.75) {};
		\node [style=gn] (5)  at (0.25, 0.75) {$\frac{\pi}{3}$};
		\node [style=gn, inner sep=-0.5pt] (6)  at (0.75, 0.5) {$\frac{-\pi}{3}$};
		\node [style=rn] (7)  at (0.25, 0.25) {$\pi$};
	\end{pgfonlayer}
	\begin{pgfonlayer}{edgelayer}
		\draw (0) to (2);
		\draw (1) to (2);
		\draw (2) to (3);
		\draw (3) to (4.center);
		\draw (5) to (7);
		\draw (6) to (7);
		\draw (7) to (3);
	\end{pgfonlayer}
\end{tikzpicture}

==> figures/lemma-pi_3-branches/lemma-pi_3-branches_01.tikz <==
\begin{tikzpicture}
	\begin{pgfonlayer}{nodelayer}
		\node [style=gn] (9)  at (0.0, -0.25) {};
		\node [style=none] (10)  at (0.0, -0.75) {};
		\node [style=gn, inner sep=-0.5pt] (11)  at (0.5, 0.75) {$\frac{-\pi}{3}$};
		\node [style=rn] (12)  at (0.0, 0.5) {$\pi$};
		\node [style=gn] (13)  at (-0.5, 0.25) {$\frac{\pi}{3}$};
		\node [style=gn] (14)  at (0.5, 0.25) {$\frac{\pi}{3}$};
		\node [style=gn, inner sep=-0.5pt] (15)  at (-0.5, 0.75) {$\frac{-\pi}{3}$};
		\node [style=gn] (16)  at (-0.5, -0.75) {};
		\node [style=rn] (17)  at (-0.5, -0.25) {};
		\node [style=gn] (18)  at (0.5, -0.75) {};
		\node [style=rn] (19)  at (0.5, -0.25) {};
	\end{pgfonlayer}
	\begin{pgfonlayer}{edgelayer}
		\draw (9) to (10.center);
		\draw (11) to (12);
		\draw (12) to (15);
		\draw (13) to (12);
		\draw (14) to (12);
		\draw [bend right=45, looseness=1.00] (16) to (17);
		\draw [bend right=45, looseness=1.00] (17) to (16);
		\draw (17) to (16);
		\draw [bend right=45, looseness=1.00] (18) to (19);
		\draw [bend right=45, looseness=1.00] (19) to (18);
		\draw (19) to (18);
	\end{pgfonlayer}
\end{tikzpicture}

==> figures/lemma-pi_3-branches/lemma-pi_3-branches_02.tikz <==
\begin{tikzpicture}
	\begin{pgfonlayer}{nodelayer}
		\node [style=rn] (20)  at (0.0, -0.0) {$\pi$};
		\node [style=gn] (21)  at (-1.0, -0.5) {};
		\node [style=none] (23)  at (-1.0, -1.0) {};
		\node [style=gn] (24)  at (-0.25, -0.5) {$\frac{\pi}{4}$};
		\node [style=gn, inner sep=-0.5pt] (25)  at (-0.25, 0.5) {$\frac{-\pi}{4}$};
		\node [style=none, anchor=west] (26)  at (-0.75, 1.0) {\scriptsize $\otimes 4$};
		\node [style=none, xshift=-4pt, anchor=west] (27)  at (-0.75, 0.5) {$\left.\vphantom{\rule{1pt}{1.5em}}\right)$};
		\node [style=none, anchor=east, xshift=4pt] (28)  at (-1.25, 0.5) {$\left(\vphantom{\rule{1pt}{1.5em}}\right.$};
		\node [style=gn] (29)  at (-1.0, 0.25) {};
		\node [style=rn] (30)  at (-1.0, 0.75) {};
		\node [style=rn] (31)  at (0.5, -0.5) {$\pi$};
		\node [style=gn, inner sep=-0.5pt] (32)  at (0.75, -1.0) {$\frac{-\pi}{4}$};
		\node [style=gn] (33)  at (0.25, -1.0) {$\frac{\pi}{4}$};
		\node [style=rn] (34)  at (1.0, -0.0) {};
		\node [style=gn, inner sep=-0.5pt] (35)  at (1.25, 0.5) {$\frac{-\pi}{4}$};
		\node [style=gn] (36)  at (1.25, -0.5) {$\frac{\pi}{4}$};
		\node [style=gn, inner sep=-0.5pt] (37)  at (0.75, 1.0) {$\frac{-\pi}{4}$};
		\node [style=rn] (38)  at (0.5, 0.5) {};
		\node [style=gn] (39)  at (0.25, 1.0) {$\frac{\pi}{4}$};
		\node [style=gn] (40)  at (0.5, -0.0) {};
	\end{pgfonlayer}
	\begin{pgfonlayer}{edgelayer}
		\draw (20) to (25);
		\draw (21) to (23.center);
		\draw (24) to (20);
		\draw [bend right=45, looseness=1.00] (29) to (30);
		\draw [bend right=45, looseness=1.00] (30) to (29);
		\draw (30) to (29);
		\draw (31) to (32);
		\draw (33) to (31);
		\draw (34) to (35);
		\draw (34) to (20);
		\draw (36) to (34);
		\draw (38) to (37);
		\draw (38) to (31);
		\draw (39) to (38);
	\end{pgfonlayer}
\end{tikzpicture}

==> figures/lemma-pi_3-branches/lemma-pi_3-branches_03.tikz <==
\begin{tikzpicture}
	\begin{pgfonlayer}{nodelayer}
		\node [style=rn] (41)  at (-0.25, -0.0) {};
		\node [style=gn] (42)  at (-1.25, 0.25) {};
		\node [style=rn] (43)  at (-1.25, 0.75) {};
		\node [style=gn] (44)  at (0.25, 0.0) {};
		\node [style=rn] (45)  at (0.75, 0.0) {$\pi$};
		\node [style=none, anchor=west, xshift=-4pt] (46)  at (-1.0, 0.5) {$\left.\vphantom{\rule{1pt}{1.5em}}\right)$};
		\node [style=gn] (47)  at (-1.25, -0.5) {};
		\node [style=none, anchor=west] (48)  at (-1.0, 1.0) {\scriptsize $\otimes 5$};
		\node [style=none] (50)  at (-1.25, -1.0) {};
		\node [style=none, xshift=4pt, anchor=east] (51)  at (-1.5, 0.5) {$\left(\vphantom{\rule{1pt}{1.5em}}\right.$};
		\node [style=gn] (52)  at (1.5, 0.25) {$\pi$};
		\node [style=rn] (53)  at (1.5, -0.25) {$\pi$};
		\node [style=rn] (54)  at (0.25, 0.5) {$\pi$};
		\node [style=rn] (55)  at (0.25, -0.5) {};
		\node [style=gn, inner sep=-0.5pt] (71)  at (0.0, 1.0) {$\frac{-\pi}{4}$};
		\node [style=gn, inner sep=-0.5pt] (72)  at (0.5, 1.0) {$\frac{-\pi}{4}$};
		\node [style=gn, inner sep=-0.5pt] (73)  at (-0.5, 0.5) {$\frac{-\pi}{4}$};
		\node [style=gn, inner sep=-0.5pt] (74)  at (-0.5, -0.5) {$\frac{-\pi}{4}$};
		\node [style=gn, inner sep=-0.5pt] (75)  at (1.0, 0.5) {$\frac{-\pi}{4}$};
		\node [style=gn, inner sep=-0.5pt] (76)  at (1.0, -0.5) {$\frac{-\pi}{4}$};
		\node [style=gn, inner sep=-0.5pt] (77)  at (0.0, -1.0) {$\frac{-\pi}{4}$};
		\node [style=gn, inner sep=-0.5pt] (78)  at (0.5, -1.0) {$\frac{-\pi}{4}$};
	\end{pgfonlayer}
	\begin{pgfonlayer}{edgelayer}
		\draw [style=none] (41) to (74);
		\draw [bend right=45, looseness=1.00] (42) to (43);
		\draw [bend right=45, looseness=1.00] (43) to (42);
		\draw (43) to (42);
		\draw (45) to (41);
		\draw [style=none] (45) to (75);
		\draw (47) to (50.center);
		\draw (52) to (53);
		\draw (54) to (55);
		\draw [style=none] (54) to (71);
		\draw [style=none] (55) to (78);
		\draw [style=none] (72) to (54);
		\draw [style=none] (73) to (41);
		\draw [style=none] (76) to (45);
		\draw [style=none] (77) to (55);
	\end{pgfonlayer}
\end{tikzpicture}

==> figures/lemma-pi_3-branches/lemma-pi_3-branches_04.tikz <==
\begin{tikzpicture}
	\begin{pgfonlayer}{nodelayer}
		\node [style=gn] (56)  at (-0.5, -0.5) {};
		\node [style=none, anchor=east, xshift=4pt] (57)  at (-0.75, 0.5) {$\left(\vphantom{\rule{1pt}{1.5em}}\right.$};
		\node [style=rn] (58)  at (0.25, -0.25) {$\pi$};
		\node [style=gn] (60)  at (-0.5, 0.25) {};
		\node [style=rn] (61)  at (-0.5, 0.75) {};
		\node [style=none, xshift=-4pt, anchor=west] (62)  at (-0.25, 0.5) {$\left.\vphantom{\rule{1pt}{1.5em}}\right)$};
		\node [style=none, anchor=west] (63)  at (-0.25, 1.0) {\scriptsize $\otimes 5$};
		\node [style=gn] (64)  at (0.25, -0.75) {$\pi$};
		\node [style=none] (65)  at (-0.5, -1.0) {};
		\node [style=rn] (66)  at (0.75, 0.75) {$\pi$};
		\node [style=gn] (70)  at (0.25, 0.25) {};
		\node [style=gn, inner sep=-0.5pt] (79)  at (0.75, 0.25) {$\frac{-\pi}{2}$};
		\node [style=gn, inner sep=-0.5pt] (80)  at (0.75, -0.75) {$\frac{-\pi}{2}$};
		\node [style=rn] (81)  at (0.75, -0.25) {$\pi$};
	\end{pgfonlayer}
	\begin{pgfonlayer}{edgelayer}
		\draw (56) to (65.center);
		\draw [bend right=45, looseness=1.00] (60) to (61);
		\draw [bend right=45, looseness=1.00] (61) to (60);
		\draw (61) to (60);
		\draw (64) to (58);
		\draw [style=none] (66) to (79);
		\draw [style=none] (81) to (80);
	\end{pgfonlayer}
\end{tikzpicture}

==> figures/lemma-pi_3-branches/lemma-pi_3-branches_05.tikz <==
\begin{tikzpicture}
	\begin{pgfonlayer}{nodelayer}
		\node [style=none] (68)  at (0.0, -0.25) {};
		\node [style=gn] (69)  at (0.0, 0.25) {};
	\end{pgfonlayer}
	\begin{pgfonlayer}{edgelayer}
		\draw (69) to (68.center);
	\end{pgfonlayer}
\end{tikzpicture}

==> figures/multiplying-global-phases-proof/multiplying-global-phases-proof_00.tikz <==
\begin{tikzpicture}
	\begin{pgfonlayer}{nodelayer}
		\node [style=rn] (0)  at (-0.25, -0.25) {$\alpha$};
		\node [style=gn] (1)  at (-0.25, 0.25) {$\pi$};
		\node [style=rn] (2)  at (0.25, -0.25) {$\beta$};
		\node [style=gn] (3)  at (0.25, 0.25) {$\pi$};
	\end{pgfonlayer}
	\begin{pgfonlayer}{edgelayer}
		\draw (0) to (1);
		\draw (2) to (3);
	\end{pgfonlayer}
\end{tikzpicture}

==> figures/multiplying-global-phases-proof/multiplying-global-phases-proof_01.tikz <==
\begin{tikzpicture}
	\begin{pgfonlayer}{nodelayer}
		\node [style=rn] (5)  at (0.125, -0.75) {$\beta$};
		\node [style=rn] (6)  at (-0.375, -0.75) {$\alpha$};
		\node [style=gn] (7)  at (-0.375, -0.25) {$\pi$};
		\node [style=gn] (8)  at (0.125, -0.25) {$\pi$};
		\node [style=rn] (9)  at (-0.125, 0.25) {};
		\node [style=gn] (10)  at (-0.125, 0.75) {};
		\node [style=rn] (11)  at (0.375, 0.25) {};
		\node [style=gn] (12)  at (0.375, 0.75) {};
	\end{pgfonlayer}
	\begin{pgfonlayer}{edgelayer}
		\draw (5) to (8);
		\draw (6) to (7);
		\draw (9) to (10);
		\draw [style=none] (9) to (7);
		\draw [style=none] (9) to (8);
		\draw (11) to (12);
	\end{pgfonlayer}
\end{tikzpicture}

==> figures/multiplying-global-phases-proof/multiplying-global-phases-proof_02.tikz <==
\begin{tikzpicture}
	\begin{pgfonlayer}{nodelayer}
		\node [style=rn] (13)  at (-0.375, -0.5) {$\alpha$};
		\node [style=gn] (14)  at (0.375, 0.5) {};
		\node [style=rn] (16)  at (-0.125, 0.0) {};
		\node [style=rn] (17)  at (0.125, -0.5) {$\beta$};
		\node [style=rn] (18)  at (0.375, 0.0) {};
		\node [style=gn] (19)  at (-0.125, 0.5) {$\pi$};
	\end{pgfonlayer}
	\begin{pgfonlayer}{edgelayer}
		\draw [style=none] (16) to (13);
		\draw [style=none] (16) to (17);
		\draw (18) to (14);
		\draw [style=none] (19) to (16);
	\end{pgfonlayer}
\end{tikzpicture}

==> figures/multiplying-global-phases-proof/multiplying-global-phases-proof_03.tikz <==
\begin{tikzpicture}
	\begin{pgfonlayer}{nodelayer}
		\node [style=gn] (21)  at (0.375, 0.125) {};
		\node [style=rn, yshift=-1pt] (22)  at (-0.375, -0.375) {$\alpha{+}\beta$};
		\node [style=gn] (23)  at (-0.375, 0.375) {$\pi$};
		\node [style=rn] (24)  at (0.375, -0.375) {};
	\end{pgfonlayer}
	\begin{pgfonlayer}{edgelayer}
		\draw (22) to (23);
		\draw (24) to (21);
	\end{pgfonlayer}
\end{tikzpicture}

==> figures/n-triangle.tikz <==
\begin{tikzpicture}
	\begin{pgfonlayer}{nodelayer}
		\node [style=ug] (0) at (0, -0) {};
		\node [style=none] (1) at (0, 0.5) {};
		\node [style=none] (2) at (0, -0.5) {};
		\node [style=uglabel] (3) at (0, 0.25) {$n$};
	\end{pgfonlayer}
	\begin{pgfonlayer}{edgelayer}
		\draw (1.center) to (2.center);
	\end{pgfonlayer}
\end{tikzpicture}

==> figures/one-over-p.tikz <==
\begin{tikzpicture}
	\begin{pgfonlayer}{nodelayer}
		\node [style=st, inner sep={0 pt}] (0) at (0, -0) {$p$};
	\end{pgfonlayer}
\end{tikzpicture}

==> figures/parallel-param-triangles-integer-proof/parallel-param-triangles-integer-proof_00.tikz <==
\begin{tikzpicture}
	\begin{pgfonlayer}{nodelayer}
		\node [style=uglabel] (0)  at (-0.25, 0.25) {$r$};
		\node [style=uglabel] (1)  at (0.25, 0.25) {$ne^{i\theta}$};
		\node [style=gn] (3)  at (0.0, -0.5) {};
		\node [style=ug] (4)  at (0.25, -0.0) {};
		\node [style=ug] (5)  at (-0.25, -0.0) {};
		\node [style=gn] (6)  at (0.0, 0.5) {};
		\node [style=none] (7)  at (0.0, -1.0) {};
		\node [style=none] (8)  at (0.0, 1.0) {};
		\node [style=none] (12)  at (-0.25, -0.0) {};
		\node [style=none] (13)  at (0.25, -0.0) {};
	\end{pgfonlayer}
	\begin{pgfonlayer}{edgelayer}
		\draw [style=none, in=-90, out=45, looseness=1.00] (3) to (13.center);
		\draw [style=none] (3) to (7.center);
		\draw [style=none, in=90, out=-135, looseness=1.00] (6) to (12.center);
		\draw [style=none] (8.center) to (6);
		\draw [style=none, in=135, out=-90, looseness=1.00] (12.center) to (3);
		\draw [style=none, in=-45, out=90, looseness=1.00] (13.center) to (6);
	\end{pgfonlayer}
\end{tikzpicture}

==> figures/parallel-param-triangles-integer-proof/parallel-param-triangles-integer-proof_01.tikz <==
\begin{tikzpicture}
	\begin{pgfonlayer}{nodelayer}
		\node [style=none] (15)  at (-0.25, 1.5) {};
		\node [style=none] (16)  at (-0.25, -1.5) {};
		\node [style=uglabel] (17)  at (-0.5, 0.25) {$r$};
		\node [style=ug] (18)  at (-0.5, -0.0) {};
		\node [style=ug] (19)  at (0.0, -0.5) {};
		\node [style=none] (20)  at (-0.5, -0.0) {};
		\node [style=gn] (21)  at (-0.25, 1.0) {$\theta$};
		\node [style=gn] (22)  at (-0.25, -1.0) {-$\theta$};
		\node [style=none] (23)  at (0.0, -0.5) {};
		\node [style=none] (24)  at (0.0, 0.5) {};
		\node [style=ug] (25)  at (0.0, 0.5) {};
		\node [style=none, yshift=3.5pt] (26)  at (0.0, -0.0) {$~\vdots~$};
		\node [style=none] (27)  at (0.25, 0.75) {};
		\node [style=none] (28)  at (0.25, -0.75) {};
		\node [style=none, xshift=3.5pt] (29)  at (0.5, -0.0) {$n$};
	\end{pgfonlayer}
	\begin{pgfonlayer}{edgelayer}
		\draw [style=none] (15.center) to (21);
		\draw [style=none, in=120, out=-90, looseness=0.75] (20.center) to (22);
		\draw [style=none, in=90, out=-120, looseness=0.75] (21) to (20.center);
		\draw [style=none, in=-90, out=45, looseness=1.00] (22) to (23.center);
		\draw [style=none] (22) to (16.center);
		\draw [style=none, in=-45, out=90, looseness=1.00] (24.center) to (21);
		\draw [decoration={brace,amplitude=5pt}, decorate, style=none] (27.center) to (28.center);
	\end{pgfonlayer}
\end{tikzpicture}

==> figures/parallel-param-triangles-integer-proof/parallel-param-triangles-integer-proof_02.tikz <==
\begin{tikzpicture}
	\begin{pgfonlayer}{nodelayer}
		\node [style=none] (31)  at (-0.25, 1.5) {};
		\node [style=ug] (32)  at (-0.25, 0.5) {};
		\node [style=none] (33)  at (-0.25, -1.5) {};
		\node [style=gn] (34)  at (-0.25, -1.0) {-$\theta$};
		\node [style=none] (35)  at (0.0, 0.75) {};
		\node [style=none] (36)  at (0.0, -0.75) {};
		\node [style=uglabel] (37)  at (-0.25, 0.75) {$r$};
		\node [style=none, yshift=3.5pt] (38)  at (-0.25, -0.0) {$~\vdots~$};
		\node [style=ug] (39)  at (-0.25, -0.5) {};
		\node [style=uglabel] (40)  at (-0.25, -0.25) {$r$};
		\node [style=none, xshift=3.5pt] (49)  at (0.25, -0.0) {$n$};
		\node [style=gn] (50)  at (-0.25, 1.0) {$\theta$};
	\end{pgfonlayer}
	\begin{pgfonlayer}{edgelayer}
		\draw [style=none] (32) to (31.center);
		\draw [style=none] (34) to (33.center);
		\draw [style=none, decorate, decoration={brace,amplitude=5pt}] (35.center) to (36.center);
		\draw [style=none] (39) to (34);
	\end{pgfonlayer}
\end{tikzpicture}

==> figures/parallel-param-triangles-integer-proof/parallel-param-triangles-integer-proof_03.tikz <==
\begin{tikzpicture}
	\begin{pgfonlayer}{nodelayer}
		\node [style=uglabel] (43)  at (0.0, 0.25) {$nr$};
		\node [style=ug] (44)  at (0.0, -0.0) {};
		\node [style=none] (45)  at (0.0, 1.0) {};
		\node [style=none] (46)  at (0.0, -1.0) {};
		\node [style=gn] (47)  at (0.0, 0.5) {$\theta$};
		\node [style=gn] (48)  at (0.0, -0.5) {-$\theta$};
	\end{pgfonlayer}
	\begin{pgfonlayer}{edgelayer}
		\draw (45.center) to (46.center);
	\end{pgfonlayer}
\end{tikzpicture}

==> figures/parallel-param-triangles-integer-proof/parallel-param-triangles-integer-proof_04.tikz <==
\begin{tikzpicture}
	\begin{pgfonlayer}{nodelayer}
		\node [style=uglabel] (2)  at (0.0, 0.25) {$nre^{i\theta}$};
		\node [style=none] (9)  at (0.0, 0.75) {};
		\node [style=ug] (10)  at (0.0, -0.0) {};
		\node [style=none] (11)  at (0.0, -0.75) {};
	\end{pgfonlayer}
	\begin{pgfonlayer}{edgelayer}
		\draw (9.center) to (11.center);
	\end{pgfonlayer}
\end{tikzpicture}

==> figures/parallel-param-triangles-real-proof/parallel-param-triangles-real-proof_00.tikz <==
\begin{tikzpicture}
	\begin{pgfonlayer}{nodelayer}
		\node [style=uglabel] (0)  at (-0.25, 0.25) {$r$};
		\node [style=uglabel] (1)  at (0.25, 0.25) {$s$};
		\node [style=gn] (12)  at (0.0, -0.5) {};
		\node [style=ug] (13)  at (0.25, -0.0) {};
		\node [style=ug] (14)  at (-0.25, -0.0) {};
		\node [style=gn] (15)  at (0.0, 0.5) {};
		\node [style=none] (16)  at (0.0, -1.0) {};
		\node [style=none] (17)  at (0.0, 1.0) {};
		\node [style=none] (18)  at (-0.25, -0.0) {};
		\node [style=none] (19)  at (0.25, -0.0) {};
	\end{pgfonlayer}
	\begin{pgfonlayer}{edgelayer}
		\draw [style=none, in=-90, out=45, looseness=1.00] (12) to (19.center);
		\draw [style=none] (12) to (16.center);
		\draw [style=none, in=90, out=-135, looseness=1.00] (15) to (18.center);
		\draw [style=none] (17.center) to (15);
		\draw [style=none, in=135, out=-90, looseness=1.00] (18.center) to (12);
		\draw [style=none, in=-45, out=90, looseness=1.00] (19.center) to (15);
	\end{pgfonlayer}
\end{tikzpicture}

==> figures/parallel-param-triangles-real-proof/parallel-param-triangles-real-proof_01.tikz <==
\begin{tikzpicture}
	\begin{pgfonlayer}{nodelayer}
		\node [style=uglabel] (2)  at (-0.25, 0.25) {$r$};
		\node [style=uglabel] (3)  at (0.25, -0.0) {$ne^{-i\theta}$};
		\node [style=uglabel] (11)  at (0.25, 0.5) {$ne^{i\theta}$};
		\node [style=none] (21)  at (0.25, -0.25) {};
		\node [style=ug] (22)  at (0.25, -0.25) {};
		\node [style=none] (23)  at (0.0, -1.25) {};
		\node [style=gn] (24)  at (0.0, 0.75) {$\alpha$};
		\node [style=none] (25)  at (-0.25, -0.0) {};
		\node [style=none] (26)  at (0.0, 1.25) {};
		\node [style=gn] (27)  at (0.0, -0.75) {-$\alpha$};
		\node [style=ug] (28)  at (-0.25, -0.0) {};
		\node [style=ug] (29)  at (0.25, 0.25) {};
		\node [style=none] (30)  at (0.25, 0.25) {};
	\end{pgfonlayer}
	\begin{pgfonlayer}{edgelayer}
		\draw [style=none, in=90, out=-120, looseness=1.00] (24) to (25.center);
		\draw [style=none, in=120, out=-90, looseness=1.00] (25.center) to (27);
		\draw [style=none] (26.center) to (24);
		\draw [style=none, in=-90, out=45, looseness=1.00] (27) to (21.center);
		\draw [style=none] (27) to (23.center);
		\draw [style=none] (30.center) to (21.center);
		\draw [style=none, in=-45, out=90, looseness=1.00] (30.center) to (24);
	\end{pgfonlayer}
\end{tikzpicture}

==> figures/parallel-param-triangles-real-proof/parallel-param-triangles-real-proof_02.tikz <==
\begin{tikzpicture}
	\begin{pgfonlayer}{nodelayer}
		\node [style=uglabel] (4)  at (-0.25, 0.75) {$r$};
		\node [style=uglabel] (5)  at (-0.25, -0.25) {$r$};
		\node [style=uglabel] (6)  at (0.25, 0.75) {$ne^{i\theta}$};
		\node [style=uglabel] (7)  at (0.25, -0.25) {$ne^{-i\theta}$};
		\node [style=ug] (31)  at (-0.25, 0.5) {};
		\node [style=none] (33)  at (-0.25, 0.5) {};
		\node [style=none] (34)  at (-0.25, -0.5) {};
		\node [style=ug] (35)  at (0.25, 0.5) {};
		\node [style=none] (36)  at (0.25, 0.5) {};
		\node [style=ug] (37)  at (-0.25, -0.5) {};
		\node [style=gn] (38)  at (0.0, -1.0) {-$\alpha$};
		\node [style=gn] (39)  at (0.0, -0.0) {};
		\node [style=none] (40)  at (0.0, 1.5) {};
		\node [style=none] (41)  at (0.0, -1.5) {};
		\node [style=gn] (42)  at (0.0, 1.0) {$\alpha$};
		\node [style=none] (43)  at (0.25, -0.5) {};
		\node [style=ug] (44)  at (0.25, -0.5) {};
	\end{pgfonlayer}
	\begin{pgfonlayer}{edgelayer}
		\draw [style=none, in=135, out=-90, looseness=1.00] (33.center) to (39);
		\draw [style=none, in=135, out=-90, looseness=1.00] (34.center) to (38);
		\draw [style=none, in=-45, out=90, looseness=1.00] (36.center) to (42);
		\draw [style=none, in=45, out=-90, looseness=1.00] (36.center) to (39);
		\draw [style=none, in=-90, out=45, looseness=1.00] (38) to (43.center);
		\draw [style=none] (38) to (41.center);
		\draw [style=none, in=90, out=-135, looseness=1.00] (39) to (34.center);
		\draw [style=none] (40.center) to (42);
		\draw [style=none, in=90, out=-135, looseness=1.00] (42) to (33.center);
		\draw [style=none, in=-45, out=90, looseness=1.00] (43.center) to (39);
	\end{pgfonlayer}
\end{tikzpicture}

==> figures/parallel-param-triangles-real-proof/parallel-param-triangles-real-proof_03.tikz <==
\begin{tikzpicture}
	\begin{pgfonlayer}{nodelayer}
		\node [style=uglabel] (8)  at (0.0, -0.0) {$nre^{-i\theta}$};
		\node [style=uglabel] (9)  at (0.0, 0.5) {$nre^{i\theta}$};
		\node [style=none] (45)  at (0.0, -1.25) {};
		\node [style=none] (46)  at (0.0, 1.25) {};
		\node [style=ug] (48)  at (0.0, 0.25) {};
		\node [style=ug] (49)  at (0.0, -0.25) {};
		\node [style=gn] (54)  at (0.0, 0.75) {$\alpha$};
		\node [style=gn] (55)  at (0.0, -0.75) {-$\alpha$};
	\end{pgfonlayer}
	\begin{pgfonlayer}{edgelayer}
		\draw [style=none] (46.center) to (45.center);
	\end{pgfonlayer}
\end{tikzpicture}

==> figures/parallel-param-triangles-real-proof/parallel-param-triangles-real-proof_04.tikz <==
\begin{tikzpicture}
	\begin{pgfonlayer}{nodelayer}
		\node [style=uglabel] (10)  at (0.0, 0.25) {$rs$};
		\node [style=none] (51)  at (0.0, -1.0) {};
		\node [style=ug] (52)  at (0.0, -0.0) {};
		\node [style=none] (53)  at (0.0, 1.0) {};
	\end{pgfonlayer}
	\begin{pgfonlayer}{edgelayer}
		\draw [style=none] (53.center) to (51.center);
	\end{pgfonlayer}
\end{tikzpicture}

==> figures/param-triangle-double-interpretation/param-triangle-double-interpretation_00.tikz <==
\begin{tikzpicture}
	\begin{pgfonlayer}{nodelayer}
		\node [style=ug] (0)  at (0.0, -0.0) {};
		\node [style=uglabel] (1)  at (0.0, 0.25) {$r$};
		\node [style=none] (2)  at (0.0, 0.5) {};
		\node [style=none] (3)  at (0.0, -0.5) {};
	\end{pgfonlayer}
	\begin{pgfonlayer}{edgelayer}
		\draw (2.center) to (3.center);
	\end{pgfonlayer}
\end{tikzpicture}

==> figures/param-triangle-double-interpretation/param-triangle-double-interpretation_01.tikz <==
\begin{tikzpicture}
	\begin{pgfonlayer}{nodelayer}
		\node [style=dot, yshift=3pt] (5)  at (-0.25, -0.25) {};
		\node [style=dot, yshift=5pt] (6)  at (-0.25, -0.0) {};
		\node [style=white dot, xshift=3pt, yshift=3pt] (7)  at (0.0, -0.25) {};
		\node [style=none] (8)  at (-0.25, 0.5) {};
		\node [style=none] (9)  at (-0.25, -0.5) {};
		\node [style=none, yshift=3pt, anchor=west] (10)  at (0.25, -0.25) {\scriptsize $r$};
	\end{pgfonlayer}
	\begin{pgfonlayer}{edgelayer}
		\draw (5) to (7);
		\draw (8.center) to (9.center);
	\end{pgfonlayer}
\end{tikzpicture}

==> figures/param-triangle-double-interpretation/param-triangle-double-interpretation_02.tikz <==
\begin{tikzpicture}
	\begin{pgfonlayer}{nodelayer}
		\node [style=ug] (12)  at (-0.25, -0.0) {};
		\node [style=gn] (13)  at (-0.25, 0.5) {};
		\node [style=gn] (14)  at (-0.25, -0.5) {};
		\node [style=rn] (15)  at (0.25, -0.0) {};
		\node [style=ug] (16)  at (0.25, -0.5) {};
		\node [style=uglabel] (17)  at (0.25, -0.25) {$r$};
		\node [style=none] (18)  at (-0.25, -1.0) {};
		\node [style=none] (19)  at (-0.25, 1.0) {};
		\node [style=rn] (20)  at (0.25, -1.0) {};
	\end{pgfonlayer}
	\begin{pgfonlayer}{edgelayer}
		\draw [style=none] (13) to (15);
		\draw [style=none] (14) to (15);
		\draw [style=none] (15) to (20);
		\draw [style=none] (19.center) to (18.center);
	\end{pgfonlayer}
\end{tikzpicture}

==> figures/param-triangle-double-interpretation/param-triangle-double-interpretation_03.tikz <==
\begin{tikzpicture}
	\begin{pgfonlayer}{nodelayer}
		\node [style=ug] (22)  at (-0.25, -0.25) {};
		\node [style=none] (23)  at (-0.25, -1.25) {};
		\node [style=gn] (24)  at (-0.25, 0.25) {};
		\node [style=none] (25)  at (-0.25, 1.25) {};
		\node [style=rn] (26)  at (0.25, -1.25) {};
		\node [style=uglabel] (27)  at (-0.25, 1.0) {$r\times1$};
		\node [style=rn] (28)  at (0.25, -0.25) {};
		\node [style=gn] (29)  at (-0.25, -0.75) {};
		\node [style=ug] (30)  at (-0.25, 0.75) {};
	\end{pgfonlayer}
	\begin{pgfonlayer}{edgelayer}
		\draw [style=none] (24) to (28);
		\draw [style=none] (25.center) to (23.center);
		\draw [style=none] (28) to (26);
		\draw [style=none] (29) to (28);
	\end{pgfonlayer}
\end{tikzpicture}

==> figures/param-triangle-double-interpretation/param-triangle-double-interpretation_04.tikz <==
\begin{tikzpicture}
	\begin{pgfonlayer}{nodelayer}
		\node [style=gn] (31)  at (0.25, -0.0) {};
		\node [style=none] (32)  at (0.25, -1.0) {};
		\node [style=uglabel] (33)  at (0.25, 0.75) {$r$};
		\node [style=ug] (34)  at (0.25, 0.5) {};
		\node [style=ug] (35)  at (-0.25, -0.0) {};
		\node [style=none] (37)  at (0.25, 1.0) {};
	\end{pgfonlayer}
	\begin{pgfonlayer}{edgelayer}
		\draw [style=none, in=90, out=90, looseness=1.25] (31) to (35);
		\draw [style=none, in=-90, out=-90, looseness=1.00] (35) to (31);
		\draw [style=none] (37.center) to (32.center);
	\end{pgfonlayer}
\end{tikzpicture}

==> figures/param-triangle-double-interpretation/param-triangle-double-interpretation_05.tikz <==
\begin{tikzpicture}
	\begin{pgfonlayer}{nodelayer}
		\node [style=none] (38)  at (0.0, 1.0) {};
		\node [style=uglabel] (39)  at (0.0, 0.25) {$r$};
		\node [style=none] (40)  at (0.0, -1.0) {};
		\node [style=ug] (42)  at (0.0, -0.0) {};
	\end{pgfonlayer}
	\begin{pgfonlayer}{edgelayer}
		\draw [style=none] (38.center) to (40.center);
	\end{pgfonlayer}
\end{tikzpicture}

==> figures/param-triangle-scalar-1_2/param-triangle-scalar-1_2_00.tikz <==
\begin{tikzpicture}
	\begin{pgfonlayer}{nodelayer}
		\node [style=uglabel] (0)  at (0.0, 0.25) {$1/2$};
		\node [style=rn] (4)  at (0.0, 0.5) {$\pi$};
		\node [style=rn] (5)  at (0.0, -0.5) {};
		\node [style=ug] (6)  at (0.0, -0.0) {};
	\end{pgfonlayer}
	\begin{pgfonlayer}{edgelayer}
		\draw [style=none] (4) to (5);
	\end{pgfonlayer}
\end{tikzpicture}

==> figures/param-triangle-scalar-1_2/param-triangle-scalar-1_2_01.tikz <==
\begin{tikzpicture}
	\begin{pgfonlayer}{nodelayer}
		\node [style=uglabel] (1)  at (-0.875, 0.25) {$1/2$};
		\node [style=rn] (7)  at (0.625, 0.25) {};
		\node [style=none, anchor=east, xshift=4pt] (8)  at (0.375, -0.0) {$\left(\vphantom{\rule{1pt}{1.5em}}\right.$};
		\node [style=none, xshift=-4pt, anchor=west] (9)  at (0.875, -0.0) {$\left.\vphantom{\rule{1pt}{1.5em}}\right)$};
		\node [style=gn] (10)  at (0.625, -0.25) {};
		\node [style=none, anchor=west] (11)  at (0.875, 0.5) {\scriptsize $\otimes 2$};
		\node [style=ug] (13)  at (-0.875, -0.0) {};
		\node [style=rn] (14)  at (-0.875, 0.5) {$\pi$};
		\node [style=rn] (15)  at (-0.875, -0.5) {};
		\node [style=gn] (16)  at (-0.125, -0.5) {};
		\node [style=gn] (17)  at (-0.125, 0.5) {};
	\end{pgfonlayer}
	\begin{pgfonlayer}{edgelayer}
		\draw [bend right=45, looseness=1.00] (7) to (10);
		\draw (7) to (10);
		\draw [bend right=45, looseness=1.00] (10) to (7);
		\draw [style=none] (14) to (15);
		\draw [style=none] (17) to (16);
	\end{pgfonlayer}
\end{tikzpicture}

==> figures/param-triangle-scalar-1_2/param-triangle-scalar-1_2_02.tikz <==
\begin{tikzpicture}
	\begin{pgfonlayer}{nodelayer}
		\node [style=uglabel] (2)  at (-0.875, 0.25) {$1/2$};
		\node [style=uglabel] (3)  at (-0.125, 0.25) {$2$};
		\node [style=none, anchor=west, xshift=-4pt] (19)  at (0.875, -0.25) {$\left.\vphantom{\rule{1pt}{1.5em}}\right)$};
		\node [style=ug] (20)  at (-0.875, -0.0) {};
		\node [style=rn] (21)  at (0.625, -0.0) {};
		\node [style=none, xshift=4pt, anchor=east] (22)  at (0.375, -0.25) {$\left(\vphantom{\rule{1pt}{1.5em}}\right.$};
		\node [style=gn] (23)  at (0.625, -0.5) {};
		\node [style=none, anchor=west] (24)  at (0.875, 0.25) {\scriptsize $\otimes 4$};
		\node [style=rn] (25)  at (-0.875, 0.5) {$\pi$};
		\node [style=rn] (26)  at (-0.875, -0.5) {};
		\node [style=rn] (27)  at (-0.125, -0.5) {};
		\node [style=rn] (28)  at (-0.125, 0.5) {$\pi$};
		\node [style=ug] (29)  at (-0.125, -0.0) {};
	\end{pgfonlayer}
	\begin{pgfonlayer}{edgelayer}
		\draw [bend right=45, looseness=1.00] (21) to (23);
		\draw (21) to (23);
		\draw [bend right=45, looseness=1.00] (23) to (21);
		\draw [style=none] (25) to (26);
		\draw [style=none] (28) to (27);
	\end{pgfonlayer}
\end{tikzpicture}

==> figures/param-triangle-scalar-1_2/param-triangle-scalar-1_2_03.tikz <==
\begin{tikzpicture}
	\begin{pgfonlayer}{nodelayer}
		\node [style=gn] (30)  at (0.25, -0.5) {};
		\node [style=none, xshift=-4pt, anchor=west] (31)  at (0.5, -0.25) {$\left.\vphantom{\rule{1pt}{1.5em}}\right)$};
		\node [style=rn] (32)  at (0.25, -0.0) {};
		\node [style=none, anchor=west] (33)  at (0.5, 0.25) {\scriptsize $\otimes 2$};
		\node [style=none, anchor=east, xshift=4pt] (34)  at (0.0, -0.25) {$\left(\vphantom{\rule{1pt}{1.5em}}\right.$};
		\node [style=rn] (35)  at (-0.5, 0.5) {$\pi$};
		\node [style=rn] (36)  at (-0.5, -0.5) {};
		\node [style=ug] (37)  at (-0.5, -0.0) {};
	\end{pgfonlayer}
	\begin{pgfonlayer}{edgelayer}
		\draw [bend right=45, looseness=1.00] (30) to (32);
		\draw [bend right=45, looseness=1.00] (32) to (30);
		\draw (32) to (30);
		\draw [style=none] (35) to (36);
	\end{pgfonlayer}
\end{tikzpicture}

==> figures/param-triangle-scalar-1_2/param-triangle-scalar-1_2_04.tikz <==
\begin{tikzpicture}
	\begin{pgfonlayer}{nodelayer}
		\node [style=rn] (39)  at (0.5, 0.125) {};
		\node [style=rn] (41)  at (-0.75, -0.375) {};
		\node [style=none, anchor=west, xshift=-4pt] (42)  at (0.75, -0.125) {$\left.\vphantom{\rule{1pt}{1.5em}}\right)$};
		\node [style=none, anchor=west] (43)  at (0.75, 0.375) {\scriptsize $\otimes 2$};
		\node [style=gn] (44)  at (0.5, -0.375) {};
		\node [style=none, xshift=4pt, anchor=east] (45)  at (0.25, -0.125) {$\left(\vphantom{\rule{1pt}{1.5em}}\right.$};
		\node [style=gn] (46)  at (-0.75, 0.125) {};
		\node [style=gn] (47)  at (-0.25, 0.125) {};
		\node [style=rn] (48)  at (-0.25, -0.375) {};
	\end{pgfonlayer}
	\begin{pgfonlayer}{edgelayer}
		\draw [bend right=45, looseness=1.00] (39) to (44);
		\draw (39) to (44);
		\draw [bend right=45, looseness=1.00] (44) to (39);
		\draw [style=none] (46) to (41);
		\draw [style=none] (47) to (48);
	\end{pgfonlayer}
\end{tikzpicture}

==> figures/param-triangle-scalar-1_2/param-triangle-scalar-1_2_05.tikz <==
\begin{tikzpicture}
	\begin{pgfonlayer}{nodelayer}
		\node [style=none] (50)  at (-0.25, 0.25) {};
		\node [style=none] (51)  at (-0.25, -0.25) {};
		\node [style=none] (52)  at (0.25, 0.25) {};
		\node [style=none] (53)  at (0.25, -0.25) {};
	\end{pgfonlayer}
	\begin{pgfonlayer}{edgelayer}
		\draw [style=dashed] (50.center) to (51.center);
		\draw [style=dashed] (50.center) to (52.center);
		\draw [style=dashed] (51.center) to (53.center);
		\draw [style=dashed] (53.center) to (52.center);
	\end{pgfonlayer}
\end{tikzpicture}

==> figures/param-triangle-scalar-1_sqrt2/param-triangle-scalar-1_sqrt2_07.tikz <==
\begin{tikzpicture}
	\begin{pgfonlayer}{nodelayer}
		\node [style=gn] (64)  at (-0.25, -0.25) {};
		\node [style=rn] (65)  at (-0.25, 0.25) {};
		\node [style=gn] (70)  at (0.25, -0.0) {$\frac{\pi}{4}$};
	\end{pgfonlayer}
	\begin{pgfonlayer}{edgelayer}
		\draw (65) to (64);
	\end{pgfonlayer}
\end{tikzpicture}

==> figures/param-triangle-scalar-product-proof/param-triangle-scalar-product-proof_00.tikz <==
\begin{tikzpicture}
	\begin{pgfonlayer}{nodelayer}
		\node [style=ug] (8)  at (-0.25, -0.0) {};
		\node [style=rn] (9)  at (-0.25, -0.5) {};
		\node [style=uglabel] (10)  at (-0.25, 0.25) {$rs$};
		\node [style=rn] (11)  at (-0.25, 0.5) {$\pi$};
		\node [style=gn] (12)  at (0.25, -0.25) {};
	\end{pgfonlayer}
	\begin{pgfonlayer}{edgelayer}
		\draw [style=none] (11) to (9);
	\end{pgfonlayer}
\end{tikzpicture}

==> figures/param-triangle-scalar-product-proof/param-triangle-scalar-product-proof_01.tikz <==
\begin{tikzpicture}
	\begin{pgfonlayer}{nodelayer}
		\node [style=uglabel] (15)  at (0.125, 0.25) {$s$};
		\node [style=gn] (16)  at (-0.125, 0.5) {};
		\node [style=none] (17)  at (0.125, -0.0) {};
		\node [style=ug] (18)  at (-0.375, -0.0) {};
		\node [style=gn] (19)  at (-0.125, -0.5) {};
		\node [style=uglabel] (20)  at (-0.375, 0.25) {$r$};
		\node [style=ug] (21)  at (0.125, -0.0) {};
		\node [style=none] (22)  at (-0.375, -0.0) {};
		\node [style=rn] (23)  at (-0.125, 1.0) {$\pi$};
		\node [style=rn] (24)  at (-0.125, -1.0) {};
		\node [style=gn] (25)  at (0.375, -0.5) {};
	\end{pgfonlayer}
	\begin{pgfonlayer}{edgelayer}
		\draw [style=none, in=90, out=-135, looseness=1.00] (16) to (22.center);
		\draw [style=none, in=-45, out=90, looseness=1.00] (17.center) to (16);
		\draw [style=none, in=-90, out=45, looseness=1.00] (19) to (17.center);
		\draw [style=none] (19) to (24);
		\draw [style=none, in=135, out=-90, looseness=1.00] (22.center) to (19);
		\draw [style=none] (23) to (16);
	\end{pgfonlayer}
\end{tikzpicture}

==> figures/param-triangle-scalar-product-proof/param-triangle-scalar-product-proof_02.tikz <==
\begin{tikzpicture}
	\begin{pgfonlayer}{nodelayer}
		\node [style=ug] (0)  at (0.375, -0.0) {};
		\node [style=rn] (1)  at (0.375, 0.5) {$\pi$};
		\node [style=rn] (2)  at (0.375, -0.5) {};
		\node [style=uglabel] (3)  at (0.375, 0.25) {$r$};
		\node [style=ug] (4)  at (-0.375, -0.0) {};
		\node [style=rn] (5)  at (-0.375, -0.5) {};
		\node [style=uglabel] (6)  at (-0.375, 0.25) {$s$};
		\node [style=rn] (7)  at (-0.375, 0.5) {$\pi$};
	\end{pgfonlayer}
	\begin{pgfonlayer}{edgelayer}
		\draw [style=none] (1) to (2);
		\draw [style=none] (7) to (5);
	\end{pgfonlayer}
\end{tikzpicture}

==> figures/param-triangle.tikz <==
\begin{tikzpicture}
	\begin{pgfonlayer}{nodelayer}
		\node [style=none] (0) at (0, -0.5) {};
		\node [style=uglabel] (1) at (0, 0.25) {$r$};
		\node [style=none] (2) at (0, 0.5) {};
		\node [style=ug] (3) at (0, -0) {};
	\end{pgfonlayer}
	\begin{pgfonlayer}{edgelayer}
		\draw (2.center) to (0.center);
	\end{pgfonlayer}
\end{tikzpicture}

==> figures/parametrised-triangle.tikz <==
\begin{tikzpicture}
	\begin{pgfonlayer}{nodelayer}
		\node [style=none] (0) at (0, 0.5) {};
		\node [style=uglabel] (1) at (0, 0.25) {$r_0+\mathfrak{r}$};
		\node [style=none] (2) at (0, -0.5) {};
		\node [style=ug] (3) at (0, -0) {};
	\end{pgfonlayer}
	\begin{pgfonlayer}{edgelayer}
		\draw (0.center) to (2.center);
	\end{pgfonlayer}
\end{tikzpicture}

==> figures/red-state-on-param-triangle/red-state-on-param-triangle_00.tikz <==
\begin{tikzpicture}
	\begin{pgfonlayer}{nodelayer}
		\node [style=uglabel] (0)  at (0.25, 0.25) {$e^{i\theta}\tan(\alpha)$};
		\node [style=ug] (1)  at (0.25, -0.0) {};
		\node [style=rn] (2)  at (0.25, 0.5) {};
		\node [style=none] (3)  at (0.25, -0.5) {};
		\node [style=gn] (5)  at (-0.25, 0.25) {$2\alpha$};
	\end{pgfonlayer}
	\begin{pgfonlayer}{edgelayer}
		\draw (2) to (3.center);
	\end{pgfonlayer}
\end{tikzpicture}

==> figures/red-state-on-param-triangle/red-state-on-param-triangle_01.tikz <==
\begin{tikzpicture}
	\begin{pgfonlayer}{nodelayer}
		\node [style=none] (6)  at (-0.125, -1.5) {};
		\node [style=gn] (7)  at (-0.125, -0.0) {$\alpha$};
		\node [style=gn] (8)  at (0.375, 1.5) {$\alpha$};
		\node [style=rn] (9)  at (-0.125, 0.5) {};
		\node [style=gn] (10)  at (-0.125, -1.0) {-$\theta$};
		\node [style=rn] (11)  at (0.375, 1.0) {};
		\node [style=gn] (12)  at (0.875, 1.0) {$\alpha$};
		\node [style=rn] (13)  at (0.625, 0.25) {$\pi$};
		\node [style=gn] (14)  at (-0.125, 1.0) {$\theta$};
		\node [style=rn] (15)  at (-0.125, -0.5) {$\frac{\pi}{2}$};
		\node [style=gn, xshift=3pt] (16)  at (-0.875, 0.5) {$\frac{\pi}{2}${-}$\alpha$};
		\node [style=gn, align=center, inner sep=-0.5pt] (17)  at (0.625, -0.25) {$\frac{-\pi}{4}$};
		\node [style=rn] (18)  at (-0.125, 1.5) {};
	\end{pgfonlayer}
	\begin{pgfonlayer}{edgelayer}
		\draw (8) to (11);
		\draw (9) to (16);
		\draw (11) to (14);
		\draw (12) to (11);
		\draw (13) to (17);
		\draw [style=none] (18) to (6.center);
	\end{pgfonlayer}
\end{tikzpicture}

==> figures/red-state-on-param-triangle/red-state-on-param-triangle_02.tikz <==
\begin{tikzpicture}
	\begin{pgfonlayer}{nodelayer}
		\node [style=gn] (19)  at (-0.375, 0.375) {$\frac{\pi}{2}$};
		\node [style=none] (20)  at (-0.375, -1.125) {};
		\node [style=rn] (22)  at (0.375, -0.375) {$\pi$};
		\node [style=gn, inner sep=-0.5pt, align=center] (23)  at (0.375, -0.875) {$\frac{-\pi}{4}$};
		\node [style=gn] (24)  at (-0.375, -0.625) {-$\theta$};
		\node [style=rn] (25)  at (-0.375, -0.125) {$\frac{\pi}{2}$};
		\node [style=gn] (26)  at (0.375, 0.125) {$2\alpha$};
		\node [style=gn] (27)  at (0.375, 0.625) {};
		\node [style=rn] (28)  at (0.375, 1.125) {};
	\end{pgfonlayer}
	\begin{pgfonlayer}{edgelayer}
		\draw [style=none] (19) to (20.center);
		\draw (22) to (23);
		\draw [bend right=45, looseness=1.00] (27) to (28);
		\draw [bend right=45, looseness=1.00] (28) to (27);
		\draw (28) to (27);
	\end{pgfonlayer}
\end{tikzpicture}

==> figures/red-state-on-param-triangle/red-state-on-param-triangle_03.tikz <==
\begin{tikzpicture}
	\begin{pgfonlayer}{nodelayer}
		\node [style=none] (29)  at (0.0, -0.875) {};
		\node [style=gn] (30)  at (0.0, 0.875) {$2\alpha$};
		\node [style=gn] (32)  at (0.0, -0.375) {-$\theta$};
		\node [style=rn] (33)  at (0.0, 0.125) {};
	\end{pgfonlayer}
	\begin{pgfonlayer}{edgelayer}
		\draw [style=none] (33) to (29.center);
	\end{pgfonlayer}
\end{tikzpicture}

==> figures/red-state-on-param-triangle/red-state-on-param-triangle_04.tikz <==
\begin{tikzpicture}
	\begin{pgfonlayer}{nodelayer}
		\node [style=none] (35)  at (-0.25, -0.75) {};
		\node [style=gn] (36)  at (0.25, 0.75) {$2\alpha$};
		\node [style=rn] (37)  at (-0.25, 0.25) {};
	\end{pgfonlayer}
	\begin{pgfonlayer}{edgelayer}
		\draw [style=none] (37) to (35.center);
	\end{pgfonlayer}
\end{tikzpicture}

==> figures/red-state-on-param-triangle/red-state-on-param-triangle_05.tikz <==
\begin{tikzpicture}
	\begin{pgfonlayer}{nodelayer}
		\node [style=dot] (39)  at (-0.25, 0.625) {};
		\node [style=dot] (40)  at (-0.25, 0.375) {};
		\node [style=white dot] (41)  at (-0.25, 0.125) {};
		\node [style=none] (42)  at (-0.25, -0.375) {};
		\node [style=none] (43)  at (0.0, 0.125) {\footnotesize $r$};
		\node [style=none, yshift=2pt] (48)  at (-0.5, 0.125) {$\left[\vphantom{\rule{1pt}{2.5em}}\right.$};
		\node [style=none, yshift=2pt] (50)  at (0.25, 0.125) {$\left.\vphantom{\rule{1pt}{2.5em}}\right]$};
		\node [style=none] (52)  at (0.5, -0.625) {\scriptsize $X$};
	\end{pgfonlayer}
	\begin{pgfonlayer}{edgelayer}
		\draw [style=none] (39) to (42.center);
	\end{pgfonlayer}
\end{tikzpicture}

==> figures/red-state-on-param-triangle/red-state-on-param-triangle_06.tikz <==
\begin{tikzpicture}
	\begin{pgfonlayer}{nodelayer}
		\node [style=dot] (45)  at (-0.125, 0.5) {};
		\node [style=none] (46)  at (-0.125, -0.25) {};
		\node [style=dot] (47)  at (-0.125, 0.25) {};
		\node [style=none, yshift=-2pt] (49)  at (-0.375, 0.25) {$\left[\vphantom{\rule{1pt}{1.7em}}\right.$};
		\node [style=none, yshift=-2pt] (51)  at (0.125, 0.25) {$\left.\vphantom{\rule{1pt}{1.7em}}\right]$};
		\node [style=none] (53)  at (0.375, -0.5) {\scriptsize $X$};
	\end{pgfonlayer}
	\begin{pgfonlayer}{edgelayer}
		\draw [style=none] (45) to (46.center);
	\end{pgfonlayer}
\end{tikzpicture}

==> figures/rule-1c-proof-t-prelim/rule-1c-proof-t-prelim_06.tikz <==
\begin{tikzpicture}
	\begin{pgfonlayer}{nodelayer}
		\node [style=gn] (73)  at (0.25, -0.0) {$2\alpha$};
		\node [style=none] (74)  at (-0.25, -1.0) {};
		\node [style=none] (75)  at (-0.25, 1.0) {};
	\end{pgfonlayer}
	\begin{pgfonlayer}{edgelayer}
		\draw [style=none] (75.center) to (74.center);
	\end{pgfonlayer}
\end{tikzpicture}

==> figures/rule-1c-proof-t/rule-1c-proof-t_00.tikz <==
\begin{tikzpicture}
	\begin{pgfonlayer}{nodelayer}
		\node [style=white dot] (5)  at (-0.125, 0.25) {};
		\node [style=white dot] (6)  at (-0.125, -0.25) {};
		\node [style=none] (7)  at (-0.125, 0.75) {};
		\node [style=none] (8)  at (-0.125, -0.75) {};
		\node [style=none] (9)  at (0.125, -0.25) {\footnotesize $s$};
		\node [style=none] (10)  at (0.125, 0.25) {\footnotesize $r$};
	\end{pgfonlayer}
	\begin{pgfonlayer}{edgelayer}
		\draw [style=none] (7.center) to (8.center);
	\end{pgfonlayer}
\end{tikzpicture}

==> figures/rule-1c-proof-t/rule-1c-proof-t_01.tikz <==
\begin{tikzpicture}
	\begin{pgfonlayer}{nodelayer}
		\node [style=uglabel] (0)  at (0.25, 0.5) {$r$};
		\node [style=uglabel] (1)  at (0.25, -0.0) {$s$};
		\node [style=gn] (12)  at (-0.25, 0.25) {};
		\node [style=ug, rotate=90] (13)  at (0.25, 0.25) {};
		\node [style=rn] (14)  at (0.75, 0.25) {};
		\node [style=none] (15)  at (-0.25, -0.75) {};
		\node [style=none] (16)  at (-0.25, 0.75) {};
		\node [style=rn] (17)  at (0.75, -0.25) {};
		\node [style=gn] (18)  at (-0.25, -0.25) {};
		\node [style=ug, rotate=90] (19)  at (0.25, -0.25) {};
		\node [style=gn] (20)  at (-0.75, 0.25) {};
		\node [style=rn] (21)  at (-0.75, 0.75) {};
		\node [style=gn] (22)  at (-0.75, -0.75) {};
		\node [style=rn] (23)  at (-0.75, -0.25) {};
	\end{pgfonlayer}
	\begin{pgfonlayer}{edgelayer}
		\draw [style=none] (14) to (12);
		\draw [style=none] (16.center) to (15.center);
		\draw [style=none] (17) to (18);
		\draw [bend right=45, looseness=1.00] (20) to (21);
		\draw [bend right=45, looseness=1.00] (21) to (20);
		\draw (21) to (20);
		\draw [bend right=45, looseness=1.00] (22) to (23);
		\draw [bend right=45, looseness=1.00] (23) to (22);
		\draw (23) to (22);
	\end{pgfonlayer}
\end{tikzpicture}

==> figures/rule-1c-proof-t/rule-1c-proof-t_02.tikz <==
\begin{tikzpicture}
	\begin{pgfonlayer}{nodelayer}
		\node [style=uglabel] (3)  at (0.0, 0.5) {$r$};
		\node [style=uglabel] (4)  at (0.0, -0.0) {$s$};
		\node [style=ug, rotate=90] (33)  at (0.0, 0.25) {};
		\node [style=none] (34)  at (-0.5, 0.75) {};
		\node [style=rn] (35)  at (-1.0, -0.25) {};
		\node [style=gn] (36)  at (-0.5, -0.0) {};
		\node [style=gn] (37)  at (-1.0, -0.75) {};
		\node [style=ug, rotate=90] (38)  at (0.0, -0.25) {};
		\node [style=none] (39)  at (-0.5, -0.75) {};
		\node [style=gn] (40)  at (0.5, -0.0) {};
		\node [style=rn] (41)  at (1.0, -0.0) {};
	\end{pgfonlayer}
	\begin{pgfonlayer}{edgelayer}
		\draw [style=none] (33) to (40);
		\draw [style=none] (34.center) to (39.center);
		\draw [bend right=45, looseness=1.00] (35) to (37);
		\draw (35) to (37);
		\draw [style=none] (36) to (38);
		\draw [style=none] (36) to (33);
		\draw [bend right=45, looseness=1.00] (37) to (35);
		\draw [style=none] (40) to (41);
		\draw [style=none] (40) to (38);
	\end{pgfonlayer}
\end{tikzpicture}

==> figures/rule-1c-proof-t/rule-1c-proof-t_03.tikz <==
\begin{tikzpicture}
	\begin{pgfonlayer}{nodelayer}
		\node [style=uglabel] (2)  at (0.0, 0.5) {$rs$};
		\node [style=ug, rotate=90] (25)  at (0.0, 0.25) {};
		\node [style=none] (26)  at (-0.5, -0.75) {};
		\node [style=gn] (27)  at (0.0, -0.75) {};
		\node [style=none] (28)  at (-0.5, 0.75) {};
		\node [style=rn] (29)  at (0.5, 0.25) {};
		\node [style=rn] (30)  at (0.0, -0.25) {};
		\node [style=gn] (32)  at (-0.5, 0.25) {};
	\end{pgfonlayer}
	\begin{pgfonlayer}{edgelayer}
		\draw [bend right=45, looseness=1.00] (27) to (30);
		\draw [style=none] (28.center) to (26.center);
		\draw [style=none] (29) to (32);
		\draw [bend right=45, looseness=1.00] (30) to (27);
		\draw (30) to (27);
	\end{pgfonlayer}
\end{tikzpicture}

==> figures/rule-1c-proof-t/rule-1c-proof-t_04.tikz <==
\begin{tikzpicture}
	\begin{pgfonlayer}{nodelayer}
		\node [style=none] (43)  at (0.125, -0.0) {\footnotesize $~rs$};
		\node [style=none] (44)  at (-0.125, -0.75) {};
		\node [style=none] (45)  at (-0.125, 0.75) {};
		\node [style=white dot] (46)  at (-0.125, -0.0) {};
	\end{pgfonlayer}
	\begin{pgfonlayer}{edgelayer}
		\draw [style=none] (45.center) to (44.center);
	\end{pgfonlayer}
\end{tikzpicture}

==> figures/rule-1c-proof/rule-1c-proof_00.tikz <==
\begin{tikzpicture}
	\begin{pgfonlayer}{nodelayer}
		\node [style=white dot] (25)  at (0.0, 0.25) {};
		\node [style=white dot] (26)  at (0.0, -0.25) {};
		\node [style=none] (27)  at (-0.25, 0.75) {};
		\node [style=none] (28)  at (0.0, 0.75) {$~\cdots~$};
		\node [style=none] (29)  at (0.25, 0.75) {};
		\node [style=none] (30)  at (-0.25, -0.75) {};
		\node [style=none] (31)  at (0.0, -0.75) {$~\cdots~$};
		\node [style=none] (32)  at (0.25, -0.75) {};
		\node [style=none] (33)  at (0.0, -0.0) {\scalebox{0.6}{$~\cdots~$}};
		\node [style=none, anchor=west] (35)  at (0.25, 0.25) {\scriptsize $\rho_1e^{i\theta_1}$};
		\node [style=none, anchor=west] (36)  at (0.25, -0.25) {\scriptsize $\rho_2e^{i\theta_2}$};
	\end{pgfonlayer}
	\begin{pgfonlayer}{edgelayer}
		\draw [bend right=45, looseness=1.00] (25) to (26);
		\draw [bend right=45, looseness=1.00] (26) to (25);
		\draw (26) to (30.center);
		\draw (26) to (32.center);
		\draw (27.center) to (25);
		\draw (29.center) to (25);
	\end{pgfonlayer}
\end{tikzpicture}

==> figures/rule-1c-proof/rule-1c-proof_01.tikz <==
\begin{tikzpicture}
	\begin{pgfonlayer}{nodelayer}
		\node [style=none] (0)  at (-0.75, 1.0) {};
		\node [style=gn] (1)  at (0.5, 0.25) {$\beta_1$};
		\node [style=gn] (2)  at (-1.5, 0.25) {$\gamma_1$};
		\node [style=gn] (3)  at (0.5, 1.0) {-$\beta_1$};
		\node [style=rn] (4)  at (-1.0, 0.5) {$\pi$};
		\node [style=rn] (5)  at (0.0, 0.5) {};
		\node [style=none] (6)  at (-0.5, 1.0) {$~\cdots~$};
		\node [style=gn] (7)  at (-1.5, 1.0) {-$\gamma_1$};
		\node [style=none] (8)  at (-0.5, -0.0) {$~\cdots~$};
		\node [style=gn] (9)  at (-0.5, 0.5) {$\theta_1$};
		\node [style=none] (10)  at (-0.25, 1.0) {};
		\node [style=gn] (11)  at (0.5, -1.0) {-$\beta_2$};
		\node [style=gn] (12)  at (0.5, -0.25) {$\beta_2$};
		\node [style=none, anchor=west] (13)  at (1.5, 0.75) {\scriptsize $\otimes (n_1{+}n_2)$};
		\node [style=none] (14)  at (1.0, 0.5) {$($};
		\node [style=gn] (15)  at (-1.5, -0.25) {$\gamma_2$};
		\node [style=rn] (16)  at (-1.0, -0.5) {$\pi$};
		\node [style=gn] (17)  at (-0.5, -0.5) {$\theta_2$};
		\node [style=gn] (18)  at (1.25, 0.5) {};
		\node [style=none] (19)  at (-0.5, -1.0) {$~\cdots~$};
		\node [style=none] (20)  at (1.5, 0.5) {$)$};
		\node [style=gn] (21)  at (-1.5, -1.0) {-$\gamma_2$};
		\node [style=rn] (22)  at (0.0, -0.5) {};
		\node [style=none] (23)  at (-0.75, -1.0) {};
		\node [style=none] (24)  at (-0.25, -1.0) {};
		\node [style=rn] (59)  at (1.25, -0.5) {};
		\node [style=none, anchor=west] (60)  at (1.5, -0.25) {\scriptsize $\otimes 4$};
		\node [style=gn] (61)  at (1.25, -1.0) {};
		\node [style=none, xshift=-4pt, anchor=west] (62)  at (1.5, -0.75) {$\left.\vphantom{\rule{1pt}{1.5em}}\right)$};
		\node [style=none, anchor=east, xshift=4pt] (63)  at (1.0, -0.75) {$\left(\vphantom{\rule{1pt}{1.5em}}\right.$};
	\end{pgfonlayer}
	\begin{pgfonlayer}{edgelayer}
		\draw (0.center) to (9);
		\draw (1) to (5);
		\draw (2) to (4);
		\draw (4) to (7);
		\draw (4) to (9);
		\draw [style=none] (5) to (9);
		\draw (5) to (3);
		\draw (9) to (10.center);
		\draw [bend left=45, looseness=1.00] (9) to (17);
		\draw (12) to (22);
		\draw (15) to (16);
		\draw (16) to (21);
		\draw (16) to (17);
		\draw [bend left=45, looseness=1.00] (17) to (9);
		\draw (17) to (24.center);
		\draw (17) to (23.center);
		\draw [style=none] (22) to (17);
		\draw (22) to (11);
		\draw [bend right=45, looseness=1.00] (59) to (61);
		\draw (59) to (61);
		\draw [bend right=45, looseness=1.00] (61) to (59);
	\end{pgfonlayer}
\end{tikzpicture}

==> figures/rule-1c-proof/rule-1c-proof_02.tikz <==
\begin{tikzpicture}
	\begin{pgfonlayer}{nodelayer}
		\node [style=none] (38)  at (-1.125, 1.0) {};
		\node [style=none] (39)  at (-0.125, 1.0) {};
		\node [style=none, anchor=west] (40)  at (1.375, 0.5) {\scriptsize $\otimes n$};
		\node [style=gn] (41)  at (0.375, 0.5) {$\beta$};
		\node [style=rn] (42)  at (1.125, -0.25) {};
		\node [style=gn] (43)  at (0.375, -0.5) {-$\beta$};
		\node [style=gn] (44)  at (-1.625, 0.5) {$\gamma$};
		\node [style=none] (45)  at (1.375, 0.25) {$)$};
		\node [style=gn] (46)  at (1.625, -0.75) {};
		\node [style=rn] (47)  at (-1.125, -0.0) {$\pi$};
		\node [style=rn] (48)  at (-0.125, -0.0) {};
		\node [style=none] (49)  at (-1.125, -1.0) {};
		\node [style=none] (50)  at (-0.625, 0.75) {$~\cdots~$};
		\node [style=gn] (51)  at (1.125, -0.75) {};
		\node [style=gn] (52)  at (-1.625, -0.5) {-$\gamma$};
		\node [style=none] (53)  at (0.875, 0.25) {$($};
		\node [style=gn] (54)  at (1.125, 0.25) {};
		\node [style=none] (55)  at (-0.625, -0.75) {$~\cdots~$};
		\node [style=rn] (56)  at (1.625, -0.25) {};
		\node [style=gn] (57)  at (-0.625, -0.0) {$\theta$};
		\node [style=none] (58)  at (-0.125, -1.0) {};
	\end{pgfonlayer}
	\begin{pgfonlayer}{edgelayer}
		\draw [style=none, in=90, out=-90, looseness=1.25] (38.center) to (58.center);
		\draw [style=none, in=90, out=-90, looseness=1.25] (39.center) to (49.center);
		\draw (41) to (48);
		\draw [bend right=45, looseness=1.00] (42) to (51);
		\draw (42) to (51);
		\draw (44) to (47);
		\draw [bend right=45, looseness=1.00] (46) to (56);
		\draw (47) to (52);
		\draw (47) to (57);
		\draw [style=none] (48) to (57);
		\draw (48) to (43);
		\draw [bend right=45, looseness=1.00] (51) to (42);
		\draw [bend right=45, looseness=1.00] (56) to (46);
		\draw (56) to (46);
	\end{pgfonlayer}
\end{tikzpicture}

==> figures/rule-2b-proof/rule-2b-proof_00.tikz <==
\begin{tikzpicture}
	\begin{pgfonlayer}{nodelayer}
		\node [style=white dot] (1)  at (0.0, -0.0) {};
		\node [style=none] (2)  at (0.0, 0.5) {};
		\node [style=none] (3)  at (0.0, -0.5) {};
	\end{pgfonlayer}
	\begin{pgfonlayer}{edgelayer}
		\draw [style=none] (2.center) to (3.center);
	\end{pgfonlayer}
\end{tikzpicture}

==> figures/rule-2b-proof/rule-2b-proof_01.tikz <==
\begin{tikzpicture}
	\begin{pgfonlayer}{nodelayer}
		\node [style=uglabel] (0)  at (0.25, 0.25) {$1$};
		\node [style=none] (5)  at (-0.25, 0.5) {};
		\node [style=none] (6)  at (-0.25, -0.5) {};
		\node [style=gn] (7)  at (-0.25, -0.0) {};
		\node [style=ug, rotate=90] (8)  at (0.25, -0.0) {};
		\node [style=rn] (9)  at (0.75, -0.0) {};
		\node [style=gn] (10)  at (-0.75, -0.25) {};
		\node [style=rn] (11)  at (-0.75, 0.25) {};
	\end{pgfonlayer}
	\begin{pgfonlayer}{edgelayer}
		\draw [style=none] (5.center) to (6.center);
		\draw [style=none] (9) to (7);
		\draw [bend right=45, looseness=1.00] (10) to (11);
		\draw [bend right=45, looseness=1.00] (11) to (10);
		\draw (11) to (10);
	\end{pgfonlayer}
\end{tikzpicture}

==> figures/rule-2b-proof/rule-2b-proof_02.tikz <==
\begin{tikzpicture}
	\begin{pgfonlayer}{nodelayer}
		\node [style=gn] (13)  at (-0.25, -0.0) {};
		\node [style=gn] (14)  at (-0.75, -0.25) {};
		\node [style=rn] (15)  at (-0.75, 0.25) {};
		\node [style=none] (16)  at (-0.25, -0.5) {};
		\node [style=none] (17)  at (-0.25, 0.5) {};
		\node [style=gn] (18)  at (0.25, -0.0) {};
		\node [style=gn] (19)  at (0.75, -0.25) {};
		\node [style=rn] (20)  at (0.75, 0.25) {};
	\end{pgfonlayer}
	\begin{pgfonlayer}{edgelayer}
		\draw [bend right=45, looseness=1.00] (14) to (15);
		\draw [bend right=45, looseness=1.00] (15) to (14);
		\draw (15) to (14);
		\draw [style=none] (17.center) to (16.center);
		\draw [style=none] (18) to (13);
		\draw (20) to (19);
	\end{pgfonlayer}
\end{tikzpicture}

==> figures/rule-2b-proof/rule-2b-proof_03.tikz <==
\begin{tikzpicture}
	\begin{pgfonlayer}{nodelayer}
		\node [style=none] (22)  at (0.0, -0.5) {};
		\node [style=none] (23)  at (0.0, 0.5) {};
	\end{pgfonlayer}
	\begin{pgfonlayer}{edgelayer}
		\draw [style=none] (23.center) to (22.center);
	\end{pgfonlayer}
\end{tikzpicture}

==> figures/rule-2b-proof/rule-2b-proof_04.tikz <==
\begin{tikzpicture}
	\begin{pgfonlayer}{nodelayer}
		\node [style=none] (25)  at (0.0, 0.5) {};
		\node [style=none] (26)  at (0.0, -0.5) {};
	\end{pgfonlayer}
	\begin{pgfonlayer}{edgelayer}
		\draw [style=none] (25.center) to (26.center);
	\end{pgfonlayer}
\end{tikzpicture}

==> figures/rule-2c-proof/rule-2c-proof_00.tikz <==
\begin{tikzpicture}
	\begin{pgfonlayer}{nodelayer}
		\node [style=none] (10)  at (-0.125, -0.5) {};
		\node [style=none] (14)  at (-0.125, 0.5) {};
		\node [style=none] (17)  at (0.125, 0.0) {\footnotesize $-1$};
		\node [style=white dot] (18)  at (-0.125, 0.0) {};
	\end{pgfonlayer}
	\begin{pgfonlayer}{edgelayer}
		\draw [style=none] (14.center) to (10.center);
	\end{pgfonlayer}
\end{tikzpicture}

==> figures/rule-2c-proof/rule-2c-proof_01.tikz <==
\begin{tikzpicture}
	\begin{pgfonlayer}{nodelayer}
		\node [style=uglabel] (0)  at (0.25, 0.25) {$1$};
		\node [style=rn] (1)  at (-0.75, 0.25) {};
		\node [style=rn] (2)  at (0.75, 0.0) {};
		\node [style=none] (3)  at (-0.25, -0.5) {};
		\node [style=none] (11)  at (-0.25, 0.5) {};
		\node [style=gn] (13)  at (-0.75, -0.25) {};
		\node [style=ug, rotate=90] (20)  at (0.25, 0.0) {};
		\node [style=gn] (23)  at (-0.25, 0.0) {$\pi$};
	\end{pgfonlayer}
	\begin{pgfonlayer}{edgelayer}
		\draw [bend right=45, looseness=1.00] (1) to (13);
		\draw (1) to (13);
		\draw [style=none] (2) to (23);
		\draw [style=none] (11.center) to (3.center);
		\draw [bend right=45, looseness=1.00] (13) to (1);
	\end{pgfonlayer}
\end{tikzpicture}

==> figures/rule-2c-proof/rule-2c-proof_02.tikz <==
\begin{tikzpicture}
	\begin{pgfonlayer}{nodelayer}
		\node [style=gn] (4)  at (0.0, 0.0) {$\pi$};
		\node [style=none] (5)  at (0.0, -0.5) {};
		\node [style=none] (25)  at (0.0, 0.5) {};
	\end{pgfonlayer}
	\begin{pgfonlayer}{edgelayer}
		\draw [style=none] (25.center) to (5.center);
	\end{pgfonlayer}
\end{tikzpicture}

==> figures/rule-2c-proof/rule-2c-proof_03.tikz <==
\begin{tikzpicture}
	\begin{pgfonlayer}{nodelayer}
		\node [style=gn] (6)  at (0.5, 0.0) {};
		\node [style=none] (8)  at (-0.25, 0.5) {};
		\node [style=gn] (9)  at (-0.75, -0.25) {};
		\node [style=none] (12)  at (0.75, 0.0) {};
		\node [style={{H box}}, xshift=3pt] (16)  at (0.0, 0.0) {};
		\node [style=gn] (19)  at (-0.25, 0.0) {};
		\node [style=none] (21)  at (-0.25, -0.5) {};
		\node [style=rn] (22)  at (-0.75, 0.25) {};
	\end{pgfonlayer}
	\begin{pgfonlayer}{edgelayer}
		\draw [style=none, in=90, out=90, looseness=2.50] (12.center) to (6);
		\draw [style=none] (19) to (8.center);
		\draw [style=none] (19) to (6);
		\draw [style=none, in=-90, out=-60, looseness=1.25] (19) to (12.center);
		\draw [style=none] (21.center) to (6);
		\draw (22) to (9);
	\end{pgfonlayer}
\end{tikzpicture}

==> figures/rule-2c-proof/rule-2c-proof_04.tikz <==
\begin{tikzpicture}
	\begin{pgfonlayer}{nodelayer}
		\node [style=zwcross] (27)  at (-0.125, 0.0) {};
		\node [style=none] (28)  at (-0.375, 0.75) {};
		\node [style=none] (29)  at (-0.375, -0.75) {};
		\node [style=none] (30)  at (0.375, 0.0) {};
	\end{pgfonlayer}
	\begin{pgfonlayer}{edgelayer}
		\draw [in=-90, out=135, looseness=1.00] (27) to (28.center);
		\draw [in=90, out=-135, looseness=1.00] (27) to (29.center);
		\draw [in=90, out=45, looseness=1.50] (27) to (30.center);
		\draw [in=-45, out=-90, looseness=1.25] (30.center) to (27);
	\end{pgfonlayer}
\end{tikzpicture}

==> figures/rule-4a-proof-t/rule-4a-proof-t_00.tikz <==
\begin{tikzpicture}
	\begin{pgfonlayer}{nodelayer}
		\node [style=white dot] (0)  at (-0.25, 0.375) {};
		\node [style=white dot] (1)  at (0.25, 0.375) {};
		\node [style=dot] (2)  at (0.0, -0.125) {};
		\node [style=dot] (3)  at (0.0, -0.375) {};
		\node [style=none] (4)  at (0.0, -0.625) {};
		\node [style=none] (5)  at (-0.25, 0.625) {\footnotesize $r$};
		\node [style=none] (6)  at (0.25, 0.625) {\footnotesize $s$};
	\end{pgfonlayer}
	\begin{pgfonlayer}{edgelayer}
		\draw [style=none] (0) to (2);
		\draw [style=none] (2) to (4.center);
		\draw [style=none] (2) to (1);
	\end{pgfonlayer}
\end{tikzpicture}

==> figures/rule-4a-proof-t/rule-4a-proof-t_01.tikz <==
\begin{tikzpicture}
	\begin{pgfonlayer}{nodelayer}
		\node [style=gn] (8)  at (-0.25, 0.25) {};
		\node [style=rn] (9)  at (0.25, 0.25) {};
		\node [style=ug, rotate=180] (10)  at (-0.25, -0.25) {};
		\node [style=gn] (11)  at (-0.25, -0.75) {};
		\node [style=none] (12)  at (-0.25, -1.25) {};
		\node [style=uglabel] (13)  at (-0.25, 1.0) {$r$};
		\node [style=uglabel] (14)  at (0.25, 1.0) {$s$};
		\node [style=rn] (15)  at (-0.25, 1.25) {};
		\node [style=rn] (16)  at (0.25, 1.25) {};
		\node [style=ug, rotate=180] (17)  at (-0.25, 0.75) {};
		\node [style=ug, rotate=180] (18)  at (0.25, 0.75) {};
		\node [style=gn] (19)  at (0.25, -1.0) {};
		\node [style=rn] (20)  at (0.25, -0.5) {};
	\end{pgfonlayer}
	\begin{pgfonlayer}{edgelayer}
		\draw [style=none] (8) to (9);
		\draw [style=none] (9) to (11);
		\draw [style=none] (15) to (12.center);
		\draw [style=none] (16) to (9);
		\draw [bend right=45, looseness=1.00] (19) to (20);
		\draw [bend right=45, looseness=1.00] (20) to (19);
		\draw (20) to (19);
	\end{pgfonlayer}
\end{tikzpicture}

==> figures/rule-4a-proof-t/rule-4a-proof-t_02.tikz <==
\begin{tikzpicture}
	\begin{pgfonlayer}{nodelayer}
		\node [style=uglabel] (22)  at (0.25, 1.25) {$s$};
		\node [style=ug, rotate=180] (23)  at (0.25, 1.0) {};
		\node [style=gn] (24)  at (0.25, -0.75) {};
		\node [style=rn] (25)  at (0.25, 0.5) {};
		\node [style=none] (26)  at (-0.25, -1.5) {};
		\node [style=rn] (27)  at (0.25, 1.5) {};
		\node [style=gn] (28)  at (-0.25, -0.5) {};
		\node [style=rn] (29)  at (0.25, -0.25) {};
		\node [style=gn] (30)  at (-0.25, 0.5) {};
		\node [style=ug, rotate=180] (31)  at (-0.25, -0.0) {};
		\node [style=ug, rotate=180] (52)  at (-0.25, -1.0) {};
		\node [style=rn] (53)  at (-0.25, 1.0) {};
		\node [style=uglabel] (54)  at (-0.25, -0.75) {$r$};
	\end{pgfonlayer}
	\begin{pgfonlayer}{edgelayer}
		\draw [bend right=45, looseness=1.00] (24) to (29);
		\draw [style=none] (25) to (28);
		\draw [style=none] (27) to (25);
		\draw [bend right=45, looseness=1.00] (29) to (24);
		\draw (29) to (24);
		\draw [style=none] (30) to (25);
		\draw [style=none] (30) to (26.center);
		\draw [style=none] (53) to (30);
	\end{pgfonlayer}
\end{tikzpicture}

==> figures/rule-4a-proof-t/rule-4a-proof-t_03.tikz <==
\begin{tikzpicture}
	\begin{pgfonlayer}{nodelayer}
		\node [style=uglabel] (32)  at (-0.25, 0.75) {$s$};
		\node [style=rn] (33)  at (-0.25, 1.0) {};
		\node [style=rn] (34)  at (0.25, -0.25) {};
		\node [style=none] (36)  at (-0.25, -1.0) {};
		\node [style=ug, rotate=180] (37)  at (-0.25, 0.5) {};
		\node [style=uglabel] (38)  at (-0.25, -0.25) {$r$};
		\node [style=ug, rotate=180] (39)  at (-0.25, -0.5) {};
		\node [style=gn] (40)  at (0.25, -0.75) {};
	\end{pgfonlayer}
	\begin{pgfonlayer}{edgelayer}
		\draw [style=none] (33) to (36.center);
		\draw [bend right=45, looseness=1.00] (34) to (40);
		\draw (34) to (40);
		\draw [bend right=45, looseness=1.00] (40) to (34);
	\end{pgfonlayer}
\end{tikzpicture}

==> figures/rule-4a-proof-t/rule-4a-proof-t_04.tikz <==
\begin{tikzpicture}
	\begin{pgfonlayer}{nodelayer}
		\node [style=none] (42)  at (0.25, -0.75) {};
		\node [style=uglabel] (43)  at (0.25, 0.25) {$r{+}s$};
		\node [style=rn] (44)  at (-0.25, 0.75) {};
		\node [style=rn] (45)  at (0.25, 0.5) {};
		\node [style=ug, rotate=180] (46)  at (0.25, 0.0) {};
		\node [style=gn] (47)  at (-0.25, 0.25) {};
	\end{pgfonlayer}
	\begin{pgfonlayer}{edgelayer}
		\draw [bend right=45, looseness=1.00] (44) to (47);
		\draw (44) to (47);
		\draw [style=none] (45) to (42.center);
		\draw [bend right=45, looseness=1.00] (47) to (44);
	\end{pgfonlayer}
\end{tikzpicture}

==> figures/rule-4a-proof-t/rule-4a-proof-t_05.tikz <==
\begin{tikzpicture}
	\begin{pgfonlayer}{nodelayer}
		\node [style=white dot] (49)  at (0.0, 0.375) {};
		\node [style=none] (50)  at (0.0, -0.625) {};
		\node [style=none] (51)  at (0.0, 0.625) {\footnotesize $r{+}s$};
	\end{pgfonlayer}
	\begin{pgfonlayer}{edgelayer}
		\draw [style=none] (49) to (50.center);
	\end{pgfonlayer}
\end{tikzpicture}

==> figures/rule-4a-proof/rule-4a-proof_00.tikz <==
\begin{tikzpicture}
	\begin{pgfonlayer}{nodelayer}
		\node [style=none] (28)  at (-0.625, 0.375) {\footnotesize $\rho_1e^{i\theta_1}$};
		\node [style=none] (29)  at (0.125, -0.625) {};
		\node [style=dot] (30)  at (0.125, -0.375) {};
		\node [style=white dot] (31)  at (-0.125, 0.375) {};
		\node [style=none] (32)  at (-0.125, 0.375) {};
		\node [style=dot] (33)  at (0.125, -0.125) {};
		\node [style=white dot] (34)  at (0.375, 0.375) {};
		\node [style=none] (35)  at (0.375, 0.375) {};
		\node [style=none] (36)  at (0.625, 0.625) {\footnotesize $\rho_2e^{i\theta_2}$};
	\end{pgfonlayer}
	\begin{pgfonlayer}{edgelayer}
		\draw (29.center) to (33);
		\draw [style=none, in=135, out=-90, looseness=1.00] (32.center) to (33);
		\draw [style=none, in=-90, out=45, looseness=1.00] (33) to (35.center);
	\end{pgfonlayer}
\end{tikzpicture}

==> figures/rule-4a-proof/rule-4a-proof_01.tikz <==
\begin{tikzpicture}
	\begin{pgfonlayer}{nodelayer}
		\node [style=rn] (0)  at (0.625, -1.0) {};
		\node [style=gn] (1)  at (0.625, 1.5) {-$\beta_2$};
		\node [style=gn] (2)  at (-0.875, -0.0) {$\gamma$};
		\node [style=none, anchor=west, xshift=-4pt] (3)  at (0.875, -1.25) {$\left.\vphantom{\rule{1pt}{1.5em}}\right)$};
		\node [style=none, anchor=west] (4)  at (0.875, -0.75) {\scriptsize $\otimes 3$};
		\node [style=gn] (5)  at (-0.375, 1.5) {-$\beta_1$};
		\node [style=none, xshift=4pt, anchor=east] (6)  at (0.375, -1.25) {$\left(\vphantom{\rule{1pt}{1.5em}}\right.$};
		\node [style=none, anchor=west] (7)  at (-0.875, -0.75) {\scriptsize $\otimes 2n$};
		\node [style=none] (8)  at (-1.375, -1.0) {$($};
		\node [style=gn] (9)  at (-0.125, 0.5) {$\theta_1$};
		\node [style=rn] (10)  at (0.625, 1.0) {};
		\node [style=gn] (11)  at (0.625, -1.5) {};
		\node [style=gn] (12)  at (-0.875, 1.25) {$\beta_1$};
		\node [style=rn] (13)  at (-0.625, 0.5) {$\pi$};
		\node [style=gn] (14)  at (-1.125, 0.75) {-$\gamma$};
		\node [style=gn] (15)  at (0.375, 0.5) {$\theta_2$};
		\node [style=gn] (16)  at (1.125, 1.25) {$\beta_2$};
		\node [style=gn] (17)  at (-1.125, -1.0) {};
		\node [style=rn] (18)  at (-0.375, 1.0) {};
		\node [style=none] (19)  at (-0.875, -1.0) {$)$};
		\node [style=gn] (20)  at (1.125, -0.0) {$\gamma$};
		\node [style=rn] (21)  at (0.875, 0.5) {$\pi$};
		\node [style=gn] (22)  at (1.375, 0.75) {-$\gamma$};
		\node [style=gn] (23)  at (-0.125, -0.0) {};
		\node [style=rn] (24)  at (0.375, -0.0) {};
		\node [style=ug, rotate=180] (25)  at (-0.125, -0.5) {};
		\node [style=gn] (26)  at (-0.125, -1.0) {};
		\node [style=none] (27)  at (-0.125, -1.5) {};
	\end{pgfonlayer}
	\begin{pgfonlayer}{edgelayer}
		\draw [bend right=45, looseness=1.00] (0) to (11);
		\draw (0) to (11);
		\draw (2) to (13);
		\draw (9) to (27.center);
		\draw [style=none] (10) to (15);
		\draw (10) to (1);
		\draw [bend right=45, looseness=1.00] (11) to (0);
		\draw (12) to (18);
		\draw (13) to (14);
		\draw (13) to (9);
		\draw (15) to (24);
		\draw (16) to (10);
		\draw [style=none] (18) to (9);
		\draw (18) to (5);
		\draw (20) to (21);
		\draw (21) to (22);
		\draw (21) to (15);
		\draw (24) to (23);
		\draw (26) to (24);
	\end{pgfonlayer}
\end{tikzpicture}

==> figures/rule-4a-proof/rule-4a-proof_02.tikz <==
\begin{tikzpicture}
	\begin{pgfonlayer}{nodelayer}
		\node [style=none, anchor=west] (39)  at (0.75, -0.625) {\scriptsize $\otimes 5$};
		\node [style=gn] (40)  at (1.25, -1.125) {};
		\node [style=gn] (41)  at (-0.25, -0.875) {};
		\node [style=gn] (42)  at (-1.0, 1.375) {$\beta_1$};
		\node [style=rn] (43)  at (0.75, 0.625) {$\pi$};
		\node [style=gn] (44)  at (1.0, 0.125) {$\gamma$};
		\node [style=none] (45)  at (1.5, -1.125) {$)$};
		\node [style=gn] (46)  at (0.5, -1.375) {};
		\node [style=gn] (47)  at (-0.25, 0.625) {$\theta_1$};
		\node [style=none, anchor=east, xshift=4pt] (48)  at (0.25, -1.125) {$\left(\vphantom{\rule{1pt}{1.5em}}\right.$};
		\node [style=none] (49)  at (-0.25, -1.375) {};
		\node [style=gn] (50)  at (0.25, 0.625) {$\theta_2$};
		\node [style=gn] (51)  at (1.25, 0.875) {-$\gamma$};
		\node [style=rn] (52)  at (0.5, -0.875) {};
		\node [style=none, xshift=-4pt, anchor=west] (53)  at (0.75, -1.125) {$\left.\vphantom{\rule{1pt}{1.5em}}\right)$};
		\node [style=rn] (54)  at (0.5, 1.125) {};
		\node [style=gn] (55)  at (-1.0, 0.125) {$\gamma$};
		\node [style=gn] (56)  at (-1.25, 0.875) {-$\gamma$};
		\node [style=gn] (57)  at (1.0, 1.375) {$\beta_2$};
		\node [style=none] (58)  at (1.0, -1.125) {$($};
		\node [style=gn] (59)  at (0.5, 1.625) {-$\beta_2$};
		\node [style=rn] (60)  at (0.25, 0.125) {};
		\node [style=gn] (61)  at (-0.5, 1.625) {-$\beta_1$};
		\node [style=ug, rotate=180] (62)  at (-0.25, -0.375) {};
		\node [style=rn] (63)  at (-0.75, 0.625) {$\pi$};
		\node [style=none, anchor=west] (64)  at (1.5, -0.875) {\scriptsize $\otimes 3n$};
		\node [style=gn] (65)  at (-0.25, 0.125) {};
		\node [style=rn] (66)  at (-0.5, 1.125) {};
		\node [style=gn] (67)  at (-1.5, -0.625) {$\gamma$};
		\node [style=gn] (68)  at (-1.5, -0.125) {-$\gamma$};
		\node [style=rn] (69)  at (-1.0, -0.375) {$\pi$};
		\node [style=gn] (70)  at (-1.5, -1.125) {-$\gamma$};
		\node [style=rn] (71)  at (-1.0, -1.375) {};
		\node [style=gn] (72)  at (-1.5, -1.625) {$\gamma$};
	\end{pgfonlayer}
	\begin{pgfonlayer}{edgelayer}
		\draw (41) to (60);
		\draw (41) to (71);
		\draw (42) to (66);
		\draw (43) to (51);
		\draw (43) to (50);
		\draw (44) to (43);
		\draw [bend right=45, looseness=1.00] (46) to (52);
		\draw (47) to (49.center);
		\draw (50) to (60);
		\draw [bend right=45, looseness=1.00] (52) to (46);
		\draw (52) to (46);
		\draw [style=none] (54) to (50);
		\draw (54) to (59);
		\draw (55) to (63);
		\draw (57) to (54);
		\draw (60) to (65);
		\draw (63) to (56);
		\draw (63) to (47);
		\draw [style=none] (66) to (47);
		\draw (66) to (61);
		\draw (67) to (69);
		\draw (69) to (68);
		\draw (69) to (41);
		\draw (71) to (70);
		\draw (72) to (71);
	\end{pgfonlayer}
\end{tikzpicture}

==> figures/rule-4a-proof/rule-4a-proof_03.tikz <==
\begin{tikzpicture}
	\begin{pgfonlayer}{nodelayer}
		\node [style=gn] (73)  at (0.5, -1.5) {};
		\node [style=gn] (74)  at (-0.75, 0.5) {$\theta_1$-$\theta_3$};
		\node [style=rn] (75)  at (-0.25, 1.0) {};
		\node [style=gn] (76)  at (0.75, -0.25) {};
		\node [style=none, anchor=west] (77)  at (0.75, -0.75) {\scriptsize $\otimes 2$};
		\node [style=gn] (78)  at (-0.25, -0.0) {};
		\node [style=none, anchor=west] (79)  at (1.0, -0.0) {\scriptsize $\otimes n$};
		\node [style=gn] (80)  at (-1.0, -0.5) {-$\gamma$};
		\node [style=rn] (81)  at (-0.75, -1.0) {$\pi$};
		\node [style=gn] (82)  at (-0.25, 1.5) {$\beta_1$};
		\node [style=gn] (83)  at (1.0, 1.5) {-$\beta_2$};
		\node [style=gn] (84)  at (0.75, 0.5) {$\theta_2$-$\theta_3$};
		\node [style=rn] (85)  at (0.25, -0.0) {};
		\node [style=none, anchor=west, xshift=-4pt] (86)  at (0.75, -1.25) {$\left.\vphantom{\rule{1pt}{1.5em}}\right)$};
		\node [style=gn] (87)  at (-1.0, -1.5) {$\gamma$};
		\node [style=gn] (88)  at (-1.0, 1.5) {-$\beta_1$};
		\node [style=none, xshift=4pt, anchor=east] (89)  at (0.25, -1.25) {$\left(\vphantom{\rule{1pt}{1.5em}}\right.$};
		\node [style=rn] (90)  at (0.25, 1.0) {};
		\node [style=ug, rotate=180] (91)  at (-0.25, -0.5) {};
		\node [style=none] (92)  at (0.5, -0.25) {$($};
		\node [style=gn] (93)  at (-0.25, -1.0) {$\theta_3$};
		\node [style=none] (94)  at (-0.25, -1.5) {};
		\node [style=none] (95)  at (1.0, -0.25) {$)$};
		\node [style=rn] (96)  at (0.5, -1.0) {};
		\node [style=gn] (97)  at (0.25, 1.5) {$\beta_2$};
	\end{pgfonlayer}
	\begin{pgfonlayer}{edgelayer}
		\draw [bend right=45, looseness=1.00] (73) to (96);
		\draw (74) to (78);
		\draw [style=none] (75) to (74);
		\draw (75) to (88);
		\draw (78) to (94.center);
		\draw (81) to (80);
		\draw (81) to (93);
		\draw (82) to (75);
		\draw (84) to (85);
		\draw (85) to (78);
		\draw (87) to (81);
		\draw [style=none] (90) to (84);
		\draw (90) to (83);
		\draw (93) to (85);
		\draw [bend right=45, looseness=1.00] (96) to (73);
		\draw (96) to (73);
		\draw (97) to (90);
	\end{pgfonlayer}
\end{tikzpicture}

==> figures/rule-4a-proof/rule-4a-proof_04.tikz <==
\begin{tikzpicture}
	\begin{pgfonlayer}{nodelayer}
		\node [style=none] (99)  at (0.125, -1.25) {};
		\node [style=gn] (100)  at (0.625, 0.75) {};
		\node [style=gn] (101)  at (0.125, -0.75) {$\theta_3$};
		\node [style=rn] (102)  at (-0.625, 1.0) {};
		\node [style=gn] (103)  at (-0.125, 0.25) {$\gamma$};
		\node [style=none, anchor=west] (104)  at (0.875, 1.0) {\scriptsize $\otimes n$};
		\node [style=none] (105)  at (0.875, 0.75) {$)$};
		\node [style=none, anchor=east, xshift=4pt] (106)  at (-0.875, 0.75) {$\left(\vphantom{\rule{1pt}{1.5em}}\right.$};
		\node [style=none] (108)  at (0.375, 0.75) {$($};
		\node [style=none, xshift=-4pt, anchor=west] (109)  at (-0.375, 0.75) {$\left.\vphantom{\rule{1pt}{1.5em}}\right)$};
		\node [style=none, anchor=west] (110)  at (-0.375, 1.25) {\scriptsize $\otimes 2$};
		\node [style=rn] (111)  at (-0.125, -0.25) {$\pi$};
		\node [style=gn] (112)  at (-0.625, 0.5) {};
		\node [style=gn] (113)  at (-0.625, 0.0) {-$\gamma$};
		\node [style=rn] (114)  at (0.375, -0.25) {};
		\node [style=gn] (115)  at (0.375, 0.25) {$\lambda$};
		\node [style=gn] (116)  at (0.875, 0.0) {-$\lambda$};
	\end{pgfonlayer}
	\begin{pgfonlayer}{edgelayer}
		\draw (101) to (99.center);
		\draw [bend right=45, looseness=1.00] (102) to (112);
		\draw (102) to (112);
		\draw (103) to (111);
		\draw (111) to (113);
		\draw (111) to (101);
		\draw [bend right=45, looseness=1.00] (112) to (102);
		\draw (114) to (116);
		\draw (114) to (101);
		\draw (115) to (114);
	\end{pgfonlayer}
\end{tikzpicture}

==> figures/rule-4b-proof-t/rule-4b-proof-t_00.tikz <==
\begin{tikzpicture}
	\begin{pgfonlayer}{nodelayer}
		\node [style=none] (0)  at (0.0, 0.5) {\footnotesize $0$};
		\node [style=white dot] (1)  at (0.0, 0.25) {};
		\node [style=none] (2)  at (0.0, -0.5) {};
	\end{pgfonlayer}
	\begin{pgfonlayer}{edgelayer}
		\draw [style=none] (1) to (2.center);
	\end{pgfonlayer}
\end{tikzpicture}

==> figures/rule-4b-proof-t/rule-4b-proof-t_01.tikz <==
\begin{tikzpicture}
	\begin{pgfonlayer}{nodelayer}
		\node [style=rn] (4)  at (-0.5, 0.5) {};
		\node [style=uglabel] (5)  at (-0.5, 0.25) {$0$};
		\node [style=ug, rotate=180] (6)  at (-0.5, -0.0) {};
		\node [style=none] (7)  at (-0.5, -0.5) {};
		\node [style=gn] (8)  at (0.25, 0.5) {};
		\node [style=none, anchor=west, xshift=-4pt] (9)  at (0.5, -0.25) {$\left.\vphantom{\rule{1pt}{1.5em}}\right)$};
		\node [style=none, anchor=west] (10)  at (0.5, 0.25) {\scriptsize $\otimes 3$};
		\node [style=rn] (11)  at (0.25, -0.0) {};
		\node [style=none, xshift=4pt, anchor=east] (12)  at (0.0, -0.25) {$\left(\vphantom{\rule{1pt}{1.5em}}\right.$};
		\node [style=gn] (13)  at (0.25, -0.5) {};
	\end{pgfonlayer}
	\begin{pgfonlayer}{edgelayer}
		\draw [style=none] (4) to (7.center);
		\draw [bend right=45, looseness=1.00] (11) to (13);
		\draw (11) to (13);
		\draw [bend right=45, looseness=1.00] (13) to (11);
	\end{pgfonlayer}
\end{tikzpicture}

==> figures/rule-4b-proof-t/rule-4b-proof-t_02.tikz <==
\begin{tikzpicture}
	\begin{pgfonlayer}{nodelayer}
		\node [style=none] (15)  at (-0.5, -1.0) {};
		\node [style=none, anchor=east, xshift=4pt] (16)  at (0.5, 0.5) {$\left(\vphantom{\rule{1pt}{1.5em}}\right.$};
		\node [style=none, xshift=-4pt, anchor=west] (17)  at (1.0, 0.5) {$\left.\vphantom{\rule{1pt}{1.5em}}\right)$};
		\node [style=none, anchor=west] (18)  at (1.0, 1.0) {\scriptsize $\otimes 3$};
		\node [style=rn] (19)  at (0.75, 0.75) {};
		\node [style=rn] (20)  at (-0.5, 1.0) {$\frac{\pi}{2}$};
		\node [style=gn] (21)  at (0.75, 0.25) {};
		\node [style=gn] (22)  at (-0.5, 0.5) {};
		\node [style=gn] (23)  at (-0.5, -0.5) {};
		\node [style=gn] (24)  at (0.5, -0.25) {};
		\node [style=gn] (25)  at (0.5, -0.75) {};
		\node [style=gn] (26)  at (0.0, -0.0) {$\frac{\pi}{2}$};
		\node [style=rn] (27)  at (-0.5, -0.0) {};
		\node [style=rn] (28)  at (0.0, -0.5) {};
		\node [style=gn] (29)  at (-1.0, 0.25) {$\pi$};
		\node [style=rn, inner sep=-0.5pt] (30)  at (-1.0, -0.25) {$\frac{-\pi}{4}$};
	\end{pgfonlayer}
	\begin{pgfonlayer}{edgelayer}
		\draw [bend right=45, looseness=1.00] (19) to (21);
		\draw (19) to (21);
		\draw [style=none] (20) to (15.center);
		\draw [bend right=45, looseness=1.00] (21) to (19);
		\draw [style=none] (23) to (28);
		\draw [style=none] (26) to (27);
		\draw [style=none] (28) to (24);
		\draw [style=none] (28) to (25);
		\draw [style=none] (29) to (30);
	\end{pgfonlayer}
\end{tikzpicture}

==> figures/rule-4b-proof-t/rule-4b-proof-t_03.tikz <==
\begin{tikzpicture}
	\begin{pgfonlayer}{nodelayer}
		\node [style=none, xshift=4pt, anchor=east] (31)  at (0.0, 0.5) {$\left(\vphantom{\rule{1pt}{1.5em}}\right.$};
		\node [style=gn] (32)  at (0.25, 0.25) {};
		\node [style=none] (33)  at (-0.5, -1.0) {};
		\node [style=rn] (35)  at (-0.5, -0.25) {$\frac{\pi}{2}$};
		\node [style=gn] (36)  at (0.25, -0.25) {$\pi$};
		\node [style=rn] (37)  at (0.25, 0.75) {};
		\node [style=gn] (38)  at (-0.5, 0.5) {$\frac{\pi}{2}$};
		\node [style=rn, inner sep=-0.5pt] (39)  at (0.25, -0.75) {$\frac{-\pi}{4}$};
		\node [style=none, anchor=west, xshift=-4pt] (40)  at (0.5, 0.5) {$\left.\vphantom{\rule{1pt}{1.5em}}\right)$};
		\node [style=none, anchor=west] (41)  at (0.5, 1.0) {\scriptsize $\otimes 2$};
	\end{pgfonlayer}
	\begin{pgfonlayer}{edgelayer}
		\draw [bend right=45, looseness=1.00] (32) to (37);
		\draw [style=none] (35) to (33.center);
		\draw [style=none] (36) to (39);
		\draw [bend right=45, looseness=1.00] (37) to (32);
		\draw (37) to (32);
		\draw [style=none] (38) to (35);
	\end{pgfonlayer}
\end{tikzpicture}

==> figures/rule-4b-proof-t/rule-4b-proof-t_04.tikz <==
\begin{tikzpicture}
	\begin{pgfonlayer}{nodelayer}
		\node [style=none] (43)  at (-0.25, -0.625) {};
		\node [style=gn] (44)  at (0.25, 0.125) {};
		\node [style=rn] (45)  at (0.25, 0.625) {};
		\node [style=rn] (46)  at (-0.25, 0.375) {};
	\end{pgfonlayer}
	\begin{pgfonlayer}{edgelayer}
		\draw [bend right=45, looseness=1.00] (44) to (45);
		\draw [bend right=45, looseness=1.00] (45) to (44);
		\draw (45) to (44);
		\draw [style=none] (46) to (43.center);
	\end{pgfonlayer}
\end{tikzpicture}

==> figures/rule-4b-proof-t/rule-4b-proof-t_05.tikz <==
\begin{tikzpicture}
	\begin{pgfonlayer}{nodelayer}
		\node [style=dot] (48)  at (0.0, 0.375) {};
		\node [style=dot] (49)  at (0.0, 0.125) {};
		\node [style=none] (50)  at (0.0, -0.375) {};
	\end{pgfonlayer}
	\begin{pgfonlayer}{edgelayer}
		\draw [style=none] (48) to (50.center);
	\end{pgfonlayer}
\end{tikzpicture}

==> figures/rule-4b-proof/rule-4b-proof_00.tikz <==
\begin{tikzpicture}
	\begin{pgfonlayer}{nodelayer}
		\node [style=none] (1)  at (0.125, -0.375) {};
		\node [style=white dot] (2)  at (0.125, 0.375) {};
		\node [style=none] (4)  at (-0.125, 0.375) {$0$};
	\end{pgfonlayer}
	\begin{pgfonlayer}{edgelayer}
		\draw (2) to (1.center);
	\end{pgfonlayer}
\end{tikzpicture}

==> figures/rule-4b-proof/rule-4b-proof_01.tikz <==
\begin{tikzpicture}
	\begin{pgfonlayer}{nodelayer}
		\node [style=none] (7)  at (-0.125, -0.75) {};
		\node [style=gn] (8)  at (0.125, 0.75) {$\frac{\pi}{2}$};
		\node [style=rn] (9)  at (0.125, 0.25) {};
		\node [style=gn, inner sep=-0.5pt] (10)  at (0.625, 0.5) {$\frac{-\pi}{2}$};
		\node [style=gn] (11)  at (-0.125, -0.25) {$\theta$};
		\node [style=rn] (12)  at (-0.375, 0.25) {$\pi$};
		\node [style=gn] (13)  at (-0.375, 0.75) {};
		\node [style=gn] (14)  at (-0.875, 0.5) {};
		\node [style=rn] (15)  at (0.625, -0.25) {};
		\node [style=none, anchor=west] (16)  at (0.875, -0.0) {\scriptsize $\otimes 2$};
		\node [style=gn] (17)  at (0.625, -0.75) {};
		\node [style=none, anchor=east, xshift=4pt] (18)  at (0.375, -0.5) {$\left(\vphantom{\rule{1pt}{1.5em}}\right.$};
		\node [style=none, xshift=-4pt, anchor=west] (19)  at (0.875, -0.5) {$\left.\vphantom{\rule{1pt}{1.5em}}\right)$};
	\end{pgfonlayer}
	\begin{pgfonlayer}{edgelayer}
		\draw (8) to (9);
		\draw (9) to (10);
		\draw (9) to (11);
		\draw (11) to (7.center);
		\draw (12) to (14);
		\draw (12) to (11);
		\draw (13) to (12);
		\draw [bend right=45, looseness=1.00] (15) to (17);
		\draw (15) to (17);
		\draw [bend right=45, looseness=1.00] (17) to (15);
	\end{pgfonlayer}
\end{tikzpicture}

==> figures/rule-4b-proof/rule-4b-proof_02.tikz <==
\begin{tikzpicture}
	\begin{pgfonlayer}{nodelayer}
		\node [style=none] (21)  at (-0.375, -0.75) {};
		\node [style=rn] (22)  at (0.375, -0.25) {};
		\node [style=gn] (23)  at (-0.375, -0.25) {$\theta$};
		\node [style=gn] (24)  at (0.375, -0.75) {};
		\node [style=rn] (25)  at (-0.125, 0.25) {};
		\node [style=gn] (26)  at (0.125, 0.75) {};
	\end{pgfonlayer}
	\begin{pgfonlayer}{edgelayer}
		\draw [bend right=45, looseness=1.00] (22) to (24);
		\draw (22) to (24);
		\draw (23) to (21.center);
		\draw [bend right=45, looseness=1.00] (24) to (22);
		\draw (25) to (23);
		\draw [bend right=45, looseness=1.25] (25) to (26);
		\draw [bend right=45, looseness=1.25] (26) to (25);
	\end{pgfonlayer}
\end{tikzpicture}

==> figures/rule-4b-proof/rule-4b-proof_03.tikz <==
\begin{tikzpicture}
	\begin{pgfonlayer}{nodelayer}
		\node [style=none] (27)  at (-0.25, -0.5) {};
		\node [style=rn] (28)  at (0.25, 0.5) {};
		\node [style=rn] (30)  at (-0.25, 0.25) {};
		\node [style=gn] (31)  at (0.25, -0.0) {};
	\end{pgfonlayer}
	\begin{pgfonlayer}{edgelayer}
		\draw [bend right=45, looseness=1.00] (28) to (31);
		\draw (28) to (31);
		\draw (30) to (27.center);
		\draw [bend right=45, looseness=1.00] (31) to (28);
	\end{pgfonlayer}
\end{tikzpicture}

==> figures/rule-4b-proof/rule-4b-proof_04.tikz <==
\begin{tikzpicture}
	\begin{pgfonlayer}{nodelayer}
		\node [style=none] (0)  at (0.0, -0.375) {};
		\node [style=dot] (3)  at (0.0, 0.375) {};
		\node [style=dot] (5)  at (0.0, 0.125) {};
	\end{pgfonlayer}
	\begin{pgfonlayer}{edgelayer}
		\draw (3) to (0.center);
		\draw [in=135, out=45, loop] (3) to ();
	\end{pgfonlayer}
\end{tikzpicture}

==> figures/sqrt-2-branch-invertible-proof/sqrt-2-branch-invertible-proof_00.tikz <==
\begin{tikzpicture}
	\begin{pgfonlayer}{nodelayer}
		\node [style=gn, inner sep=-0.5pt] (0)  at (0.25, 0.5) {$\frac{-\pi}{4}$};
		\node [style=none] (1)  at (-0.5, -0.75) {};
		\node [style=gn, inner sep=-0.5pt] (2)  at (0.25, -0.5) {$\frac{-\pi}{4}$};
		\node [style=rn] (3)  at (0.0, -0.0) {};
		\node [style=gn] (4)  at (-0.5, -0.0) {};
		\node [style=none] (5)  at (-0.5, 0.75) {};
		\node [style=gn, inner sep=-0.5pt] (6)  at (-1.25, -0.5) {$\frac{-\pi}{4}$};
		\node [style=gn, inner sep=-0.5pt] (7)  at (-1.25, 0.5) {$\frac{-\pi}{4}$};
		\node [style=rn] (8)  at (-1.0, -0.0) {$\pi$};
		\node [style=rn] (9)  at (1.25, -0.25) {};
		\node [style=gn] (10)  at (1.25, -0.75) {};
		\node [style=rn] (11)  at (1.25, 0.75) {};
		\node [style=gn] (12)  at (1.25, 0.25) {};
		\node [style=rn] (13)  at (0.75, 0.25) {$\pi$};
		\node [style=gn] (14)  at (0.75, -0.25) {$\frac{\pi}{2}$};
	\end{pgfonlayer}
	\begin{pgfonlayer}{edgelayer}
		\draw (0) to (3);
		\draw [style=none] (3) to (2);
		\draw [style=none] (3) to (4);
		\draw [style=none] (4) to (8);
		\draw [style=none] (5.center) to (1.center);
		\draw (7) to (8);
		\draw [style=none] (8) to (6);
		\draw [bend right=45, looseness=1.00] (9) to (10);
		\draw (9) to (10);
		\draw [bend right=45, looseness=1.00] (10) to (9);
		\draw [bend right=45, looseness=1.00] (11) to (12);
		\draw (11) to (12);
		\draw [bend right=45, looseness=1.00] (12) to (11);
		\draw (13) to (14);
	\end{pgfonlayer}
\end{tikzpicture}

==> figures/sqrt-2-branch-invertible-proof/sqrt-2-branch-invertible-proof_01.tikz <==
\begin{tikzpicture}
	\begin{pgfonlayer}{nodelayer}
		\node [style=none] (16)  at (0.0, 0.75) {};
		\node [style=none] (17)  at (0.0, -0.75) {};
	\end{pgfonlayer}
	\begin{pgfonlayer}{edgelayer}
		\draw [style=none] (16.center) to (17.center);
	\end{pgfonlayer}
\end{tikzpicture}

==> figures/test-udiag.tikz <==
\begin{tikzpicture}
	\begin{pgfonlayer}{nodelayer}
		\node [style=none] (0) at (0, 0.5000001) {};
		\node [style=none] (1) at (0, -0.5000001) {};
		\node [style=none, align=center] (2) at (0, -0) {\udiag};
	\end{pgfonlayer}
	\begin{pgfonlayer}{edgelayer}
		\draw (0.center) to (1.center);
	\end{pgfonlayer}
\end{tikzpicture}

==> figures/theta_r-alpha-on-diagrams-gen-arxiv/theta_r-alpha-on-diagrams-gen-arxiv_00.tikz <==
\begin{tikzpicture}
	\begin{pgfonlayer}{nodelayer}
		\node [style=none] (17)  at (0.25, -0.25) {};
		\node [style=none] (18)  at (-0.5, -0.25) {};
		\node [style=none] (19)  at (0.5, 0.25) {};
		\node [style=none] (21)  at (-0.25, -0.75) {};
		\node [style=none] (25)  at (0.0, -0.5) {$~\cdots~$};
		\node [style=none] (28)  at (-0.5, 0.25) {};
		\node [style=none] (30)  at (0.0, 0.5) {$~\cdots~$};
		\node [style=none] (31)  at (0.25, -0.75) {};
		\node [style=none] (34)  at (0.0, -0.0) {$D_1(\vec \alpha)$};
		\node [style=none] (38)  at (0.5, -0.25) {};
		\node [style=none] (39)  at (-0.25, -0.25) {};
		\node [style=none] (40)  at (-0.25, 0.75) {};
		\node [style=none] (41)  at (-0.25, 0.25) {};
		\node [style=none] (42)  at (0.25, 0.75) {};
		\node [style=none] (43)  at (0.25, 0.25) {};
	\end{pgfonlayer}
	\begin{pgfonlayer}{edgelayer}
		\draw [style=none] (17.center) to (31.center);
		\draw [style=none] (19.center) to (38.center);
		\draw [style=none] (28.center) to (18.center);
		\draw [style=none] (28.center) to (19.center);
		\draw [style=none] (38.center) to (18.center);
		\draw [style=none] (39.center) to (21.center);
		\draw [style=none] (40.center) to (41.center);
		\draw [style=none] (42.center) to (43.center);
	\end{pgfonlayer}
\end{tikzpicture}

==> figures/theta_r-alpha-on-diagrams-gen-arxiv/theta_r-alpha-on-diagrams-gen-arxiv_01.tikz <==
\begin{tikzpicture}
	\begin{pgfonlayer}{nodelayer}
		\node [style=none] (20)  at (-0.5, 0.25) {};
		\node [style=none] (22)  at (-0.25, -0.25) {};
		\node [style=none] (24)  at (0.5, -0.25) {};
		\node [style=none] (26)  at (0.0, 0.5) {$~\cdots~$};
		\node [style=none] (27)  at (0.0, -0.0) {$D_2(\vec \alpha)$};
		\node [style=none] (29)  at (0.25, -0.25) {};
		\node [style=none] (32)  at (0.0, -0.5) {$~\cdots~$};
		\node [style=none] (33)  at (-0.5, -0.25) {};
		\node [style=none] (35)  at (-0.25, -0.75) {};
		\node [style=none] (36)  at (0.5, 0.25) {};
		\node [style=none] (37)  at (0.25, -0.75) {};
		\node [style=none] (44)  at (-0.25, 0.75) {};
		\node [style=none] (45)  at (-0.25, 0.25) {};
		\node [style=none] (46)  at (0.25, 0.75) {};
		\node [style=none] (47)  at (0.25, 0.25) {};
	\end{pgfonlayer}
	\begin{pgfonlayer}{edgelayer}
		\draw [style=none] (20.center) to (33.center);
		\draw [style=none] (20.center) to (36.center);
		\draw [style=none] (22.center) to (35.center);
		\draw [style=none] (24.center) to (33.center);
		\draw [style=none] (29.center) to (37.center);
		\draw [style=none] (36.center) to (24.center);
		\draw [style=none] (44.center) to (45.center);
		\draw [style=none] (46.center) to (47.center);
	\end{pgfonlayer}
\end{tikzpicture}

==> figures/theta_r-alpha-on-diagrams-gen-arxiv/theta_r-alpha-on-diagrams-gen-arxiv_02.tikz <==
\begin{tikzpicture}
	\begin{pgfonlayer}{nodelayer}
		\node [style=gn] (0)  at (-1.125, 0.375) {$\alpha_1$};
		\node [style=none] (1)  at (-1.125, -0.125) {};
		\node [style=none] (2)  at (-0.375, -0.125) {};
		\node [style=gn] (3)  at (-0.375, 0.375) {$\alpha_1$};
		\node [style=none, xshift=3.5pt, yshift=-3.5pt] (4)  at (-0.875, 0.125) {$~\cdots~$};
		\node [style=none, xshift=2.5pt] (5)  at (-1.375, 0.625) {};
		\node [style=none, xshift=-2.5pt] (6)  at (-0.125, 0.625) {};
		\node [style=none] (7)  at (-1.375, -0.125) {};
		\node [style=none] (8)  at (1.375, -0.125) {};
		\node [style=none] (9)  at (-1.375, -0.625) {};
		\node [style=none] (10)  at (1.375, -0.625) {};
		\node [style=none] (11)  at (-1.125, -0.625) {};
		\node [style=none] (12)  at (-1.125, -0.875) {};
		\node [style=none] (13)  at (1.125, -0.625) {};
		\node [style=none] (14)  at (1.125, -0.875) {};
		\node [style=none, xshift=3.5pt] (15)  at (-0.125, -0.375) {$D_1'$};
		\node [style=none, xshift=3.5pt] (49)  at (-0.125, -0.875) {$~\cdots~$};
		\node [style=none, xshift=3.5pt] (50)  at (-0.875, 0.875) {$r_1$};
		\node [style=gn] (51)  at (0.375, 0.375) {$\alpha_k$};
		\node [style=none, yshift=-3.5pt, xshift=3.5pt] (52)  at (0.625, 0.125) {$~\cdots~$};
		\node [style=gn] (53)  at (1.125, 0.375) {$\alpha_k$};
		\node [style=none] (54)  at (0.375, -0.125) {};
		\node [style=none, xshift=3.5pt] (55)  at (0.625, 0.875) {$r_k$};
		\node [style=none] (56)  at (1.125, -0.125) {};
		\node [style=none, yshift=-3.5pt, xshift=3.5pt] (57)  at (-0.125, 0.125) {$~\cdots~$};
		\node [style=none, xshift=3.5pt, yshift=-3.5pt] (58)  at (-0.125, 0.875) {$~\cdots~$};
		\node [style=none, xshift=2.5pt] (59)  at (0.125, 0.625) {};
		\node [style=none, xshift=-2.5pt] (60)  at (1.375, 0.625) {};
	\end{pgfonlayer}
	\begin{pgfonlayer}{edgelayer}
		\draw [style=none] (0) to (1.center);
		\draw [style=none] (3) to (2.center);
		\draw [style=none, decorate, decoration={brace, amplitude=5pt}] (5.center) to (6.center);
		\draw [style=none] (7.center) to (9.center);
		\draw [style=none] (7.center) to (8.center);
		\draw [style=none] (8.center) to (10.center);
		\draw [style=none] (10.center) to (9.center);
		\draw [style=none] (11.center) to (12.center);
		\draw [style=none] (13.center) to (14.center);
		\draw [style=none] (51) to (54.center);
		\draw [style=none] (53) to (56.center);
		\draw [decoration={brace, amplitude=5pt}, decorate, style=none] (59.center) to (60.center);
	\end{pgfonlayer}
\end{tikzpicture}

==> figures/theta_r-alpha-on-diagrams-gen-arxiv/theta_r-alpha-on-diagrams-gen-arxiv_03.tikz <==
\begin{tikzpicture}
	\begin{pgfonlayer}{nodelayer}
		\node [style=none] (61)  at (1.125, -0.625) {};
		\node [style=none, xshift=3.5pt] (62)  at (-0.125, -0.375) {$D_2'$};
		\node [style=none] (63)  at (-0.375, -0.125) {};
		\node [style=none] (64)  at (1.125, -0.125) {};
		\node [style=gn] (65)  at (-0.375, 0.375) {$\alpha_1$};
		\node [style=gn] (66)  at (-1.125, 0.375) {$\alpha_1$};
		\node [style=none, xshift=2.5pt] (67)  at (0.125, 0.625) {};
		\node [style=none] (68)  at (-1.125, -0.875) {};
		\node [style=none] (69)  at (-1.375, -0.125) {};
		\node [style=none] (70)  at (0.375, -0.125) {};
		\node [style=none] (71)  at (-1.125, -0.625) {};
		\node [style=none, xshift=-2.5pt] (72)  at (1.375, 0.625) {};
		\node [style=none, xshift=3.5pt] (73)  at (0.625, 0.875) {$r_k$};
		\node [style=none, xshift=-2.5pt] (74)  at (-0.125, 0.625) {};
		\node [style=none, xshift=3.5pt] (75)  at (-0.875, 0.875) {$r_1$};
		\node [style=none, xshift=3.5pt, yshift=-3.5pt] (76)  at (-0.125, 0.125) {$~\cdots~$};
		\node [style=none, yshift=-3.5pt, xshift=3.5pt] (77)  at (-0.875, 0.125) {$~\cdots~$};
		\node [style=gn] (78)  at (1.125, 0.375) {$\alpha_k$};
		\node [style=none] (79)  at (1.375, -0.625) {};
		\node [style=none, xshift=3.5pt, yshift=-3.5pt] (80)  at (0.625, 0.125) {$~\cdots~$};
		\node [style=none, xshift=3.5pt] (81)  at (-0.125, -0.875) {$~\cdots~$};
		\node [style=none] (82)  at (1.125, -0.875) {};
		\node [style=none, xshift=2.5pt] (83)  at (-1.375, 0.625) {};
		\node [style=gn] (84)  at (0.375, 0.375) {$\alpha_k$};
		\node [style=none, yshift=-3.5pt, xshift=3.5pt] (85)  at (-0.125, 0.875) {$~\cdots~$};
		\node [style=none] (86)  at (1.375, -0.125) {};
		\node [style=none] (87)  at (-1.375, -0.625) {};
		\node [style=none] (88)  at (-1.125, -0.125) {};
	\end{pgfonlayer}
	\begin{pgfonlayer}{edgelayer}
		\draw [style=none] (61.center) to (82.center);
		\draw [style=none] (65) to (63.center);
		\draw [style=none] (66) to (88.center);
		\draw [style=none, decorate, decoration={brace, amplitude=5pt}] (67.center) to (72.center);
		\draw [style=none] (69.center) to (87.center);
		\draw [style=none] (69.center) to (86.center);
		\draw [style=none] (71.center) to (68.center);
		\draw [style=none] (78) to (64.center);
		\draw [style=none] (79.center) to (87.center);
		\draw [decoration={brace, amplitude=5pt}, decorate, style=none] (83.center) to (74.center);
		\draw [style=none] (84) to (70.center);
		\draw [style=none] (86.center) to (79.center);
	\end{pgfonlayer}
\end{tikzpicture}

==> figures/theta_r-alpha-on-diagrams-gen/theta_r-alpha-on-diagrams-gen_00.tikz <==
\begin{tikzpicture}
	\begin{pgfonlayer}{nodelayer}
		\node [style=none] (17)  at (0.25, -0.25) {};
		\node [style=none] (18)  at (-0.5, -0.25) {};
		\node [style=none] (19)  at (0.5, 0.25) {};
		\node [style=none] (21)  at (-0.25, -0.75) {};
		\node [style=none] (25)  at (0.0, -0.5) {$~\cdots~$};
		\node [style=none] (28)  at (-0.5, 0.25) {};
		\node [style=none] (30)  at (0.0, 0.5) {$~\cdots~$};
		\node [style=none] (31)  at (0.25, -0.75) {};
		\node [style=none] (34)  at (0.0, -0.0) {$D_1(\vec \alpha)$};
		\node [style=none] (38)  at (0.5, -0.25) {};
		\node [style=none] (39)  at (-0.25, -0.25) {};
		\node [style=none] (40)  at (-0.25, 0.75) {};
		\node [style=none] (41)  at (-0.25, 0.25) {};
		\node [style=none] (42)  at (0.25, 0.75) {};
		\node [style=none] (43)  at (0.25, 0.25) {};
	\end{pgfonlayer}
	\begin{pgfonlayer}{edgelayer}
		\draw [style=none] (17.center) to (31.center);
		\draw [style=none] (19.center) to (38.center);
		\draw [style=none] (28.center) to (18.center);
		\draw [style=none] (28.center) to (19.center);
		\draw [style=none] (38.center) to (18.center);
		\draw [style=none] (39.center) to (21.center);
		\draw [style=none] (40.center) to (41.center);
		\draw [style=none] (42.center) to (43.center);
	\end{pgfonlayer}
\end{tikzpicture}

==> figures/theta_r-alpha-on-diagrams-gen/theta_r-alpha-on-diagrams-gen_01.tikz <==
\begin{tikzpicture}
	\begin{pgfonlayer}{nodelayer}
		\node [style=none] (20)  at (-0.5, 0.25) {};
		\node [style=none] (22)  at (-0.25, -0.25) {};
		\node [style=none] (24)  at (0.5, -0.25) {};
		\node [style=none] (26)  at (0.0, 0.5) {$~\cdots~$};
		\node [style=none] (27)  at (0.0, -0.0) {$D_2(\vec \alpha)$};
		\node [style=none] (29)  at (0.25, -0.25) {};
		\node [style=none] (32)  at (0.0, -0.5) {$~\cdots~$};
		\node [style=none] (33)  at (-0.5, -0.25) {};
		\node [style=none] (35)  at (-0.25, -0.75) {};
		\node [style=none] (36)  at (0.5, 0.25) {};
		\node [style=none] (37)  at (0.25, -0.75) {};
		\node [style=none] (44)  at (-0.25, 0.75) {};
		\node [style=none] (45)  at (-0.25, 0.25) {};
		\node [style=none] (46)  at (0.25, 0.75) {};
		\node [style=none] (47)  at (0.25, 0.25) {};
	\end{pgfonlayer}
	\begin{pgfonlayer}{edgelayer}
		\draw [style=none] (20.center) to (33.center);
		\draw [style=none] (20.center) to (36.center);
		\draw [style=none] (22.center) to (35.center);
		\draw [style=none] (24.center) to (33.center);
		\draw [style=none] (29.center) to (37.center);
		\draw [style=none] (36.center) to (24.center);
		\draw [style=none] (44.center) to (45.center);
		\draw [style=none] (46.center) to (47.center);
	\end{pgfonlayer}
\end{tikzpicture}

==> figures/theta_r-alpha-on-diagrams-gen/theta_r-alpha-on-diagrams-gen_02.tikz <==
\begin{tikzpicture}
	\begin{pgfonlayer}{nodelayer}
		\node [style=gn] (0)  at (-1.125, 0.25) {$\alpha_1$};
		\node [style=none] (1)  at (-1.125, -0.0) {};
		\node [style=none] (2)  at (-0.375, -0.0) {};
		\node [style=gn] (3)  at (-0.375, 0.25) {$\alpha_1$};
		\node [style=none, yshift=-3.5pt, xshift=3.5pt] (4)  at (-0.875, 0.25) {$~\cdots~$};
		\node [style=none, xshift=2.5pt, yshift=-2.5pt] (5)  at (-1.375, 0.5) {};
		\node [style=none, xshift=-2.5pt, yshift=-2.5pt] (6)  at (-0.125, 0.5) {};
		\node [style=none] (7)  at (-1.375, -0.0) {};
		\node [style=none] (8)  at (1.375, -0.0) {};
		\node [style=none] (9)  at (-1.375, -0.5) {};
		\node [style=none] (10)  at (1.375, -0.5) {};
		\node [style=none] (11)  at (-1.125, -0.5) {};
		\node [style=none] (12)  at (-1.125, -0.75) {};
		\node [style=none] (13)  at (1.125, -0.5) {};
		\node [style=none] (14)  at (1.125, -0.75) {};
		\node [style=none, xshift=3.5pt] (15)  at (-0.125, -0.25) {$D_1'$};
		\node [style=none, xshift=3.5pt] (49)  at (-0.125, -0.75) {$~\cdots~$};
		\node [style=none, xshift=3.5pt] (50)  at (-0.875, 0.75) {$r_1$};
		\node [style=gn] (51)  at (0.375, 0.25) {$\alpha_k$};
		\node [style=none, yshift=-2.5pt, xshift=-2.5pt] (52)  at (1.375, 0.5) {};
		\node [style=none, yshift=-2.5pt, xshift=2.5pt] (53)  at (0.125, 0.5) {};
		\node [style=none, xshift=3.5pt, yshift=-3.5pt] (54)  at (0.625, 0.25) {$~\cdots~$};
		\node [style=gn] (55)  at (1.125, 0.25) {$\alpha_k$};
		\node [style=none] (56)  at (0.375, -0.0) {};
		\node [style=none, xshift=3.5pt] (57)  at (0.625, 0.75) {$r_k$};
		\node [style=none] (58)  at (1.125, -0.0) {};
		\node [style=none, xshift=3.5pt, yshift=-3.5pt] (59)  at (-0.125, 0.25) {$~\cdots~$};
		\node [style=none, yshift=-3.5pt, xshift=3.5pt] (87)  at (-0.125, 0.75) {$~\cdots~$};
	\end{pgfonlayer}
	\begin{pgfonlayer}{edgelayer}
		\draw [style=none] (0) to (1.center);
		\draw [style=none] (3) to (2.center);
		\draw [decoration={brace, amplitude=5pt}, decorate, style=none] (5.center) to (6.center);
		\draw [style=none] (7.center) to (9.center);
		\draw [style=none] (7.center) to (8.center);
		\draw [style=none] (8.center) to (10.center);
		\draw [style=none] (10.center) to (9.center);
		\draw [style=none] (11.center) to (12.center);
		\draw [style=none] (13.center) to (14.center);
		\draw [style=none] (51) to (56.center);
		\draw [style=none, decorate, decoration={brace, amplitude=5pt}] (53.center) to (52.center);
		\draw [style=none] (55) to (58.center);
	\end{pgfonlayer}
\end{tikzpicture}

==> figures/theta_r-alpha-on-diagrams-gen/theta_r-alpha-on-diagrams-gen_03.tikz <==
\begin{tikzpicture}
	\begin{pgfonlayer}{nodelayer}
		\node [style=none, xshift=-2.5pt, yshift=-2.5pt] (60)  at (1.375, 0.5) {};
		\node [style=none, xshift=3.5pt] (61)  at (-0.125, -0.75) {$~\cdots~$};
		\node [style=none, xshift=3.5pt, yshift=-3.5pt] (62)  at (-0.875, 0.25) {$~\cdots~$};
		\node [style=none] (63)  at (1.125, -0.5) {};
		\node [style=none] (64)  at (-1.125, 0.0) {};
		\node [style=none, yshift=-3.5pt, xshift=3.5pt] (65)  at (0.625, 0.25) {$~\cdots~$};
		\node [style=none] (66)  at (1.375, -0.5) {};
		\node [style=none] (67)  at (-1.125, -0.75) {};
		\node [style=none] (68)  at (-0.375, 0.0) {};
		\node [style=none] (69)  at (-1.375, -0.5) {};
		\node [style=none, yshift=-2.5pt, xshift=2.5pt] (70)  at (-1.375, 0.5) {};
		\node [style=gn] (71)  at (0.375, 0.25) {$\alpha_k$};
		\node [style=gn] (72)  at (1.125, 0.25) {$\alpha_k$};
		\node [style=none] (73)  at (0.375, 0.0) {};
		\node [style=none] (74)  at (1.375, 0.0) {};
		\node [style=none] (75)  at (-1.375, 0.0) {};
		\node [style=none] (76)  at (1.125, 0.0) {};
		\node [style=none, yshift=-3.5pt, xshift=3.5pt] (77)  at (-0.125, 0.25) {$~\cdots~$};
		\node [style=none, yshift=-2.5pt, xshift=-2.5pt] (78)  at (-0.125, 0.5) {};
		\node [style=gn] (79)  at (-0.375, 0.25) {$\alpha_1$};
		\node [style=none] (80)  at (1.125, -0.75) {};
		\node [style=none, xshift=3.5pt] (81)  at (-0.125, -0.25) {$D_2'$};
		\node [style=none] (82)  at (-1.125, -0.5) {};
		\node [style=none, xshift=2.5pt, yshift=-2.5pt] (83)  at (0.125, 0.5) {};
		\node [style=none, xshift=3.5pt] (84)  at (0.625, 0.75) {$r_k$};
		\node [style=none, xshift=3.5pt] (85)  at (-0.875, 0.75) {$r_1$};
		\node [style=gn] (86)  at (-1.125, 0.25) {$\alpha_1$};
		\node [style=none, yshift=-3.5pt, xshift=3.5pt] (88)  at (-0.125, 0.75) {$~\cdots~$};
	\end{pgfonlayer}
	\begin{pgfonlayer}{edgelayer}
		\draw [style=none] (63.center) to (80.center);
		\draw [style=none] (66.center) to (69.center);
		\draw [style=none, decorate, decoration={brace, amplitude=5pt}] (70.center) to (78.center);
		\draw [style=none] (71) to (73.center);
		\draw [style=none] (72) to (76.center);
		\draw [style=none] (74.center) to (66.center);
		\draw [style=none] (75.center) to (69.center);
		\draw [style=none] (75.center) to (74.center);
		\draw [style=none] (79) to (68.center);
		\draw [style=none] (82.center) to (67.center);
		\draw [decoration={brace, amplitude=5pt}, decorate, style=none] (83.center) to (60.center);
		\draw [style=none] (86) to (64.center);
	\end{pgfonlayer}
\end{tikzpicture}

==> figures/theta_r-alpha-on-diagrams/theta_r-alpha-on-diagrams_00.tikz <==
\begin{tikzpicture}
	\begin{pgfonlayer}{nodelayer}
		\node [style=none] (31)  at (0.25, -0.25) {};
		\node [style=none] (32)  at (-0.5, -0.25) {};
		\node [style=none] (33)  at (0.5, 0.25) {};
		\node [style=none] (35)  at (-0.25, -0.75) {};
		\node [style=none] (39)  at (0.0, -0.5) {$~\cdots~$};
		\node [style=none] (42)  at (-0.5, 0.25) {};
		\node [style=none] (44)  at (0.0, 0.5) {$~\cdots~$};
		\node [style=none] (45)  at (0.25, -0.75) {};
		\node [style=none] (48)  at (0.0, -0.0) {$D_1(\alpha)$};
		\node [style=none] (52)  at (0.5, -0.25) {};
		\node [style=none] (53)  at (-0.25, -0.25) {};
		\node [style=none] (54)  at (-0.25, 0.75) {};
		\node [style=none] (55)  at (-0.25, 0.25) {};
		\node [style=none] (56)  at (0.25, 0.75) {};
		\node [style=none] (57)  at (0.25, 0.25) {};
	\end{pgfonlayer}
	\begin{pgfonlayer}{edgelayer}
		\draw [style=none] (31.center) to (45.center);
		\draw [style=none] (33.center) to (52.center);
		\draw [style=none] (42.center) to (32.center);
		\draw [style=none] (42.center) to (33.center);
		\draw [style=none] (52.center) to (32.center);
		\draw [style=none] (53.center) to (35.center);
		\draw [style=none] (54.center) to (55.center);
		\draw [style=none] (56.center) to (57.center);
	\end{pgfonlayer}
\end{tikzpicture}

==> figures/theta_r-alpha-on-diagrams/theta_r-alpha-on-diagrams_01.tikz <==
\begin{tikzpicture}
	\begin{pgfonlayer}{nodelayer}
		\node [style=none] (34)  at (-0.5, 0.25) {};
		\node [style=none] (36)  at (-0.25, -0.25) {};
		\node [style=none] (38)  at (0.5, -0.25) {};
		\node [style=none] (40)  at (0.0, 0.5) {$~\cdots~$};
		\node [style=none] (41)  at (0.0, -0.0) {$D_2(\alpha)$};
		\node [style=none] (43)  at (0.25, -0.25) {};
		\node [style=none] (46)  at (0.0, -0.5) {$~\cdots~$};
		\node [style=none] (47)  at (-0.5, -0.25) {};
		\node [style=none] (49)  at (-0.25, -0.75) {};
		\node [style=none] (50)  at (0.5, 0.25) {};
		\node [style=none] (51)  at (0.25, -0.75) {};
		\node [style=none] (58)  at (-0.25, 0.75) {};
		\node [style=none] (59)  at (-0.25, 0.25) {};
		\node [style=none] (60)  at (0.25, 0.75) {};
		\node [style=none] (61)  at (0.25, 0.25) {};
	\end{pgfonlayer}
	\begin{pgfonlayer}{edgelayer}
		\draw [style=none] (34.center) to (47.center);
		\draw [style=none] (34.center) to (50.center);
		\draw [style=none] (36.center) to (49.center);
		\draw [style=none] (38.center) to (47.center);
		\draw [style=none] (43.center) to (51.center);
		\draw [style=none] (50.center) to (38.center);
		\draw [style=none] (58.center) to (59.center);
		\draw [style=none] (60.center) to (61.center);
	\end{pgfonlayer}
\end{tikzpicture}

==> figures/theta_r-alpha-on-diagrams/theta_r-alpha-on-diagrams_02.tikz <==
\begin{tikzpicture}
	\begin{pgfonlayer}{nodelayer}
		\node [style=gn] (0)  at (-0.375, 0.25) {$\alpha$};
		\node [style=none] (1)  at (-0.375, -0.0) {};
		\node [style=none] (2)  at (0.375, -0.0) {};
		\node [style=gn] (3)  at (0.375, 0.25) {$\alpha$};
		\node [style=none, xshift=3.5pt, yshift=-3.5pt] (4)  at (-0.125, 0.25) {$~\cdots~$};
		\node [style=none, yshift=-2.5pt, xshift=2.5pt] (5)  at (-0.625, 0.5) {};
		\node [style=none, yshift=-2.5pt, xshift=-2.5pt] (6)  at (0.625, 0.5) {};
		\node [style=none] (7)  at (-0.625, -0.0) {};
		\node [style=none] (8)  at (0.625, -0.0) {};
		\node [style=none] (9)  at (-0.625, -0.5) {};
		\node [style=none] (10)  at (0.625, -0.5) {};
		\node [style=none] (11)  at (-0.375, -0.5) {};
		\node [style=none] (12)  at (-0.375, -0.75) {};
		\node [style=none] (13)  at (0.375, -0.5) {};
		\node [style=none] (14)  at (0.375, -0.75) {};
		\node [style=none, xshift=3.5pt] (15)  at (-0.125, -0.25) {$D_1'$};
		\node [style=none, xshift=3.5pt] (63)  at (-0.125, -0.75) {$~\cdots~$};
		\node [style=none, xshift=3.5pt] (66)  at (-0.125, 0.75) {$r$};
	\end{pgfonlayer}
	\begin{pgfonlayer}{edgelayer}
		\draw [style=none] (0) to (1.center);
		\draw [style=none] (3) to (2.center);
		\draw [style=none, decorate, decoration={brace, amplitude=5pt}] (5.center) to (6.center);
		\draw [style=none] (7.center) to (9.center);
		\draw [style=none] (7.center) to (8.center);
		\draw [style=none] (8.center) to (10.center);
		\draw [style=none] (10.center) to (9.center);
		\draw [style=none] (11.center) to (12.center);
		\draw [style=none] (13.center) to (14.center);
	\end{pgfonlayer}
\end{tikzpicture}

==> figures/theta_r-alpha-on-diagrams/theta_r-alpha-on-diagrams_03.tikz <==
\begin{tikzpicture}
	\begin{pgfonlayer}{nodelayer}
		\node [style=gn] (16)  at (0.375, 0.25) {$\alpha$};
		\node [style=none] (17)  at (0.625, -0.5) {};
		\node [style=none, xshift=2.5pt, yshift=-2.5pt] (18)  at (-0.625, 0.5) {};
		\node [style=none] (19)  at (-0.625, -0.5) {};
		\node [style=none] (20)  at (-0.625, -0.0) {};
		\node [style=none] (21)  at (-0.375, -0.5) {};
		\node [style=gn] (22)  at (-0.375, 0.25) {$\alpha$};
		\node [style=none] (23)  at (0.375, -0.0) {};
		\node [style=none] (24)  at (-0.375, -0.0) {};
		\node [style=none, xshift=-2.5pt, yshift=-2.5pt] (25)  at (0.625, 0.5) {};
		\node [style=none] (26)  at (-0.375, -0.75) {};
		\node [style=none] (27)  at (0.625, -0.0) {};
		\node [style=none] (28)  at (0.375, -0.5) {};
		\node [style=none] (29)  at (0.375, -0.75) {};
		\node [style=none, xshift=3.5pt] (64)  at (-0.125, -0.25) {$D_1'$};
		\node [style=none, xshift=3.5pt] (65)  at (-0.125, -0.75) {$~\cdots~$};
		\node [style=none, xshift=3.5pt] (67)  at (-0.125, 0.75) {$r$};
		\node [style=none, yshift=-3.5pt, xshift=3.5pt] (68)  at (-0.125, 0.25) {$~\cdots~$};
	\end{pgfonlayer}
	\begin{pgfonlayer}{edgelayer}
		\draw [style=none] (16) to (23.center);
		\draw [style=none] (17.center) to (19.center);
		\draw [decoration={brace, amplitude=5pt}, decorate, style=none] (18.center) to (25.center);
		\draw [style=none] (20.center) to (19.center);
		\draw [style=none] (20.center) to (27.center);
		\draw [style=none] (21.center) to (26.center);
		\draw [style=none] (22) to (24.center);
		\draw [style=none] (27.center) to (17.center);
		\draw [style=none] (28.center) to (29.center);
	\end{pgfonlayer}
\end{tikzpicture}

==> figures/triangle-node.tikz <==
\begin{tikzpicture}
	\begin{pgfonlayer}{nodelayer}
		\node [style=ug, yshift=-1pt] (0) at (0, -0) {};
		\node [style=none] (1) at (0, 0.25) {};
		\node [style=none] (2) at (0, -0.25) {};
	\end{pgfonlayer}
	\begin{pgfonlayer}{edgelayer}
		\draw [style=none] (1.center) to (2.center);
	\end{pgfonlayer}
\end{tikzpicture}
